ParamNet: A Multi-Layer Parametric Network for Joint Channel Estimation and Symbol Detection

This paper proposes a parametric-based network architecture for joint channel estimation and data detection in communications systems with hardware impairments. This architecture is composed of a data-augmented layer, a custom soft thresholding function, and several linear layers modeling the effect of channel effects and hardware impairments. In the proposed network, the soft thresholding function softly constrains the detected data to be within the considered constellation. The latter depends only on one one parameter that is optimized during training. The benefit of the proposed approach is illustrated through a communication chain corrupted by multiple impairments and noises.

==> data/monte_carlo/ser.csv <==
SNR,technique_G,technique_PG_500,technique_PG_1000,technique_PG_2000,technique_custom
0.000000000000000000e+00,5.960555555555555607e-01,5.086388888888889737e-01,5.358333333333334947e-01,5.498333333333332851e-01,5.843333333333332602e-01
5.000000000000000000e+00,4.552777777777777257e-01,3.320833333333333970e-01,3.606388888888887312e-01,3.882500000000000950e-01,4.204444444444443429e-01
1.000000000000000000e+01,2.655277777777778625e-01,1.639166666666666827e-01,1.647499999999999798e-01,2.020833333333333093e-01,2.228888888888888864e-01
1.500000000000000000e+01,1.142777777777777837e-01,6.713888888888888684e-02,5.327777777777777113e-02,7.808333333333331017e-02,6.925000000000000600e-02
2.000000000000000000e+01,3.116666666666665503e-02,3.119444444444445172e-02,8.944444444444440631e-03,1.786111111111110539e-02,6.111111111111108829e-03
2.500000000000000000e+01,7.847222222222234589e-03,2.652777777777780982e-02,3.624999999999997582e-03,2.562499999999994036e-03,4.513888888888890850e-04
3.000000000000000000e+01,4.722222222222226609e-03,2.705555555555558267e-02,3.215277777777777405e-03,8.402777777777773556e-04,1.041666666666666598e-04
3.500000000000000000e+01,4.423611111111111667e-03,2.690277777777777546e-02,2.937499999999999573e-03,6.180555555555553937e-04,2.152777777777778033e-04


==> data/one_shot/one_shot.csv <==
epoch,sigma2,MSE (model1),MSE (model2),SER (model1),SER (model2)
0.000000000000000000e+00,9.990000002950527591e-01,1.325202886527224511e+00,1.361060560580847900e+00,5.166666666666667185e-01,5.166666666666667185e-01
5.000000000000000000e+00,9.939828082089054995e-01,1.312513922514716658e+00,1.351957068732738687e+00,5.194444444444444864e-01,5.194444444444444864e-01
1.000000000000000000e+01,9.889039862751523025e-01,1.299460745298613329e+00,1.342492543963392126e+00,5.222222222222222543e-01,5.222222222222222543e-01
1.500000000000000000e+01,9.837258534802770793e-01,1.286000404489306082e+00,1.332622045567993352e+00,5.250000000000000222e-01,5.250000000000000222e-01
2.000000000000000000e+01,9.784199875530927848e-01,1.272085336703541625e+00,1.322296304525494293e+00,5.250000000000000222e-01,5.250000000000000222e-01
2.500000000000000000e+01,9.729666238322999261e-01,1.257667635860520328e+00,1.311464479662387328e+00,5.250000000000000222e-01,5.250000000000000222e-01
3.000000000000000000e+01,9.673534448780976014e-01,1.242699733239780224e+00,1.300074353588832388e+00,5.305555555555555580e-01,5.250000000000000222e-01
3.500000000000000000e+01,9.615740829253653921e-01,1.227135597556427316e+00,1.288073011417571134e+00,5.305555555555555580e-01,5.305555555555555580e-01
4.000000000000000000e+01,9.556266190583393438e-01,1.210933088745447916e+00,1.275408201541530007e+00,5.305555555555555580e-01,5.277777777777777901e-01
4.500000000000000000e+01,9.495122749939798323e-01,1.194055767266211987e+00,1.262029721619901901e+00,5.333333333333333259e-01,5.333333333333333259e-01
5.000000000000000000e+01,9.432343835711731739e-01,1.176473413911049093e+00,1.247890059648875338e+00,5.361111111111110938e-01,5.388888888888888618e-01
5.500000000000000000e+01,9.367976386427697699e-01,1.158161690276326761e+00,1.232944308120535126e+00,5.444444444444443976e-01,5.444444444444443976e-01
6.000000000000000000e+01,9.302075808302453508e-01,1.139101650996077630e+00,1.217149812705553780e+00,5.444444444444443976e-01,5.416666666666666297e-01
6.500000000000000000e+01,9.234702641246266275e-01,1.119279671915266006e+00,1.200466080931144264e+00,5.444444444444443976e-01,5.444444444444443976e-01
7.000000000000000000e+01,9.165920549536331619e-01,1.098687987510714503e+00,1.182855253655995087e+00,5.444444444444443976e-01,5.444444444444443976e-01
7.500000000000000000e+01,9.095795268866517791e-01,1.077325552687516952e+00,1.164282989829020343e+00,5.416666666666666297e-01,5.444444444444443976e-01
8.000000000000000000e+01,9.024394227057597195e-01,1.055198800186051056e+00,1.144719488393326712e+00,5.472222222222222765e-01,5.500000000000000444e-01
8.500000000000000000e+01,8.951786619167421133e-01,1.032322274070368140e+00,1.124140658570221607e+00,5.472222222222222765e-01,5.500000000000000444e-01
9.000000000000000000e+01,8.878043779289269688e-01,1.008719315020607743e+00,1.102529455465600661e+00,5.472222222222222765e-01,5.500000000000000444e-01
9.500000000000000000e+01,8.803239735669899924e-01,9.844228134069017422e-01,1.079877271053256260e+00,5.500000000000000444e-01,5.500000000000000444e-01
1.000000000000000000e+02,8.727451860232788849e-01,9.594759282484810470e-01,1.056185265041077681e+00,5.500000000000000444e-01,5.472222222222222765e-01
1.050000000000000000e+02,8.650761541472771210e-01,9.339326552299113127e-01,1.031465563844540245e+00,5.500000000000000444e-01,5.472222222222222765e-01
1.100000000000000000e+02,8.573254828416205786e-01,9.078581505389599071e-01,1.005742289472796092e+00,5.500000000000000444e-01,5.472222222222222765e-01
1.150000000000000000e+02,8.495023013185675209e-01,8.813287591285876577e-01,9.790524148708370511e-01,5.500000000000000444e-01,5.472222222222222765e-01
1.200000000000000000e+02,8.416163139543639815e-01,8.544317249749311394e-01,9.514464753624756188e-01,5.472222222222222765e-01,5.472222222222222765e-01
1.250000000000000000e+02,8.336778442261758570e-01,8.272645440956271079e-01,9.229891711536108989e-01,5.472222222222222765e-01,5.472222222222222765e-01
1.300000000000000000e+02,8.256978732538242660e-01,7.999339040126988154e-01,8.937598672527989896e-01,5.472222222222222765e-01,5.527777777777778123e-01
1.350000000000000000e+02,8.176880743353402980e-01,7.725541740255043033e-01,8.638529494712173795e-01,5.472222222222222765e-01,5.555555555555555802e-01
1.400000000000000000e+02,8.096608437000610836e-01,7.452454293460238910e-01,8.333779658680414704e-01,5.472222222222222765e-01,5.583333333333333481e-01
1.450000000000000000e+02,8.016293264247006389e-01,7.181310168104999558e-01,8.024594801843740743e-01,5.472222222222222765e-01,5.611111111111111160e-01
1.500000000000000000e+02,7.936074355082479714e-01,6.913347449015860846e-01,7.712365015692383974e-01,5.500000000000000444e-01,5.611111111111111160e-01
1.550000000000000000e+02,7.856098604228771709e-01,6.649778588765817844e-01,7.398612115499335617e-01,5.527777777777778123e-01,5.583333333333333481e-01
1.600000000000000000e+02,7.776520583064042702e-01,6.391759893349326926e-01,7.084966674834136668e-01,5.555555555555555802e-01,5.611111111111111160e-01
1.650000000000000000e+02,7.697502182972186802e-01,6.140362805389076861e-01,6.773133836154401344e-01,5.555555555555555802e-01,5.611111111111111160e-01
1.700000000000000000e+02,7.619211906023055647e-01,5.896549241302436739e-01,6.464850383060227745e-01,5.583333333333333481e-01,5.611111111111111160e-01
1.750000000000000000e+02,7.541823758986953008e-01,5.661152813271742579e-01,6.161836701062933797e-01,5.527777777777778123e-01,5.611111111111111160e-01
1.800000000000000000e+02,7.465515712816214178e-01,5.434866647535383510e-01,5.865745643836762779e-01,5.555555555555555802e-01,5.611111111111111160e-01
1.850000000000000000e+02,7.390467656870998159e-01,5.218237320941740975e-01,5.578110650861611841e-01,5.555555555555555802e-01,5.583333333333333481e-01
1.900000000000000000e+02,7.316858808756905308e-01,5.011663683719310702e-01,5.300298163334161705e-01,5.555555555555555802e-01,5.583333333333333481e-01
1.950000000000000000e+02,7.244864674196551668e-01,4.815399162777593833e-01,5.033469955881301194e-01,5.527777777777778123e-01,5.555555555555555802e-01
2.000000000000000000e+02,7.174653792932620400e-01,4.629556502471705026e-01,4.778559349729970540e-01,5.500000000000000444e-01,5.583333333333333481e-01
2.050000000000000000e+02,7.106384572730368721e-01,4.454114603077764523e-01,4.536263241611969699e-01,5.472222222222222765e-01,5.611111111111111160e-01
2.100000000000000000e+02,7.040202493069271927e-01,4.288927754618798160e-01,4.307049226677382436e-01,5.472222222222222765e-01,5.638888888888888840e-01
2.150000000000000000e+02,6.976237873658758248e-01,4.133737720805564231e-01,4.091173869416200870e-01,5.472222222222222765e-01,5.638888888888888840e-01
2.200000000000000000e+02,6.914604279639964268e-01,3.988188738779424591e-01,3.888706266357978558e-01,5.472222222222222765e-01,5.611111111111111160e-01
2.250000000000000000e+02,6.855397515676030507e-01,3.851844873685187909e-01,3.699551985962728495e-01,5.472222222222222765e-01,5.555555555555555802e-01
2.300000000000000000e+02,6.798695084845807202e-01,3.724208676798103079e-01,3.523475161728895078e-01,5.416666666666666297e-01,5.527777777777778123e-01
2.350000000000000000e+02,6.744555969877548129e-01,3.604739928267296500e-01,3.360118577869626866e-01,5.416666666666666297e-01,5.527777777777778123e-01
2.400000000000000000e+02,6.693020617717246878e-01,3.492873372517007469e-01,3.209022134953650740e-01,5.416666666666666297e-01,5.527777777777778123e-01
2.450000000000000000e+02,6.644111046476618432e-01,3.388034642915359052e-01,3.069639932386289405e-01,5.416666666666666297e-01,5.527777777777778123e-01
2.500000000000000000e+02,6.597831029319561891e-01,3.289653898355108796e-01,2.941356164444280941e-01,5.416666666666666297e-01,5.444444444444443976e-01
2.550000000000000000e+02,6.554166340440292782e-01,3.197176984761038177e-01,2.823500098075122922e-01,5.416666666666666297e-01,5.472222222222222765e-01
2.600000000000000000e+02,6.513085077013859303e-01,3.110074153589134638e-01,2.715360392267999745e-01,5.416666666666666297e-01,5.472222222222222765e-01
2.650000000000000000e+02,6.474538097419266780e-01,3.027846505390060505e-01,2.616198979187309148e-01,5.416666666666666297e-01,5.500000000000000444e-01
2.700000000000000000e+02,6.438459634760688166e-01,2.950030390068255071e-01,2.525264693552348727e-01,5.416666666666666297e-01,5.500000000000000444e-01
2.750000000000000000e+02,6.404768149144653977e-01,2.876200012440967568e-01,2.441806721157283866e-01,5.416666666666666297e-01,5.500000000000000444e-01
2.800000000000000000e+02,6.373367470173656457e-01,2.805968489290823209e-01,2.365087710894080431e-01,5.416666666666666297e-01,5.500000000000000444e-01
2.850000000000000000e+02,6.344148258160878795e-01,2.738987600832720748e-01,2.294396139346842056e-01,5.416666666666666297e-01,5.444444444444443976e-01
2.900000000000000000e+02,6.316989787437411463e-01,2.674946482001512860e-01,2.229057335447799937e-01,5.416666666666666297e-01,5.444444444444443976e-01
2.950000000000000000e+02,6.291762031438181690e-01,2.613569503488830659e-01,2.168442536477537264e-01,5.416666666666666297e-01,5.444444444444443976e-01
3.000000000000000000e+02,6.268328003417799055e-01,2.554613590713609161e-01,2.111975475616375553e-01,5.305555555555555580e-01,5.444444444444443976e-01
3.050000000000000000e+02,6.246546275675576299e-01,2.497865214545883505e-01,2.059136252377396781e-01,5.333333333333333259e-01,5.472222222222222765e-01
3.100000000000000000e+02,6.226273569705231825e-01,2.443137259237088688e-01,2.009462534312247972e-01,5.333333333333333259e-01,5.472222222222222765e-01
3.150000000000000000e+02,6.207367291711031188e-01,2.390265933800146403e-01,1.962548405196665735e-01,5.305555555555555580e-01,5.472222222222222765e-01
3.200000000000000000e+02,6.189687890491898381e-01,2.339107848761149411e-01,1.918041355236980716e-01,5.305555555555555580e-01,5.472222222222222765e-01
3.250000000000000000e+02,6.173100935508349929e-01,2.289537336819751079e-01,1.875637983030053746e-01,5.277777777777777901e-01,5.444444444444443976e-01
3.300000000000000000e+02,6.157478843200886454e-01,2.241444058180776244e-01,1.835078960630529832e-01,5.277777777777777901e-01,5.416666666666666297e-01
3.350000000000000000e+02,6.142702211727898431e-01,2.194730901717564242e-01,1.796143732423780559e-01,5.277777777777777901e-01,5.416666666666666297e-01
3.400000000000000000e+02,6.128660754656186649e-01,2.149312172246961306e-01,1.758645308323812939e-01,5.277777777777777901e-01,5.388888888888888618e-01
3.450000000000000000e+02,6.115253850794902801e-01,2.105112041159818981e-01,1.722425397760959653e-01,5.277777777777777901e-01,5.361111111111110938e-01
3.500000000000000000e+02,6.102390748084998151e-01,2.062063230874940090e-01,1.687350029081755576e-01,5.277777777777777901e-01,5.361111111111110938e-01
3.550000000000000000e+02,6.089990472751698469e-01,2.020105901344239896e-01,1.653305717431995947e-01,5.277777777777777901e-01,5.333333333333333259e-01
3.600000000000000000e+02,6.077981501248083118e-01,1.979186707595120553e-01,1.620196185086695828e-01,5.277777777777777901e-01,5.305555555555555580e-01
3.650000000000000000e+02,6.066301253555929085e-01,1.939257999831940082e-01,1.587939599898992304e-01,5.277777777777777901e-01,5.305555555555555580e-01
3.700000000000000000e+02,6.054895463654779153e-01,1.900277141038782258e-01,1.556466276364310286e-01,5.277777777777777901e-01,5.305555555555555580e-01
3.750000000000000000e+02,6.043717477303204300e-01,1.862205920722085628e-01,1.525716775300607619e-01,5.277777777777777901e-01,5.277777777777777901e-01
3.800000000000000000e+02,6.032727519488082502e-01,1.825010047022354309e-01,1.495640338137881609e-01,5.250000000000000222e-01,5.277777777777777901e-01
3.850000000000000000e+02,6.021891965042025507e-01,1.788658702695405389e-01,1.466193596828195278e-01,5.250000000000000222e-01,5.277777777777777901e-01
3.900000000000000000e+02,6.011182637154743880e-01,1.753124153317096312e-01,1.437339507849192122e-01,5.250000000000000222e-01,5.277777777777777901e-01
3.950000000000000000e+02,6.000576150676980580e-01,1.718381398476022670e-01,1.409046466929179675e-01,5.250000000000000222e-01,5.277777777777777901e-01
4.000000000000000000e+02,5.990053310597113212e-01,1.684407858706376548e-01,1.381287568910523067e-01,5.222222222222222543e-01,5.222222222222222543e-01
4.050000000000000000e+02,5.979598570821773595e-01,1.651183092521865681e-01,1.354039984051846890e-01,5.222222222222222543e-01,5.222222222222222543e-01
4.100000000000000000e+02,5.969199554273478814e-01,1.618688539194984288e-01,1.327284427859990457e-01,5.222222222222222543e-01,5.194444444444444864e-01
4.150000000000000000e+02,5.958846632268781640e-01,1.586907283937997459e-01,1.301004706259747679e-01,5.222222222222222543e-01,5.194444444444444864e-01
4.200000000000000000e+02,5.948532559102598372e-01,1.555823842932111956e-01,1.275187321678173946e-01,5.222222222222222543e-01,5.194444444444444864e-01
4.250000000000000000e+02,5.938252156574563845e-01,1.525423966262125230e-01,1.249821128602909975e-01,5.222222222222222543e-01,5.194444444444444864e-01
4.300000000000000000e+02,5.928002042632083413e-01,1.495694457280548617e-01,1.224897029531690218e-01,5.194444444444444864e-01,5.194444444444444864e-01
4.350000000000000000e+02,5.917780398204075532e-01,1.466623007276467716e-01,1.200407704102515599e-01,5.194444444444444864e-01,5.194444444444444864e-01
4.400000000000000000e+02,5.907586766544392631e-01,1.438198044583522406e-01,1.176347365692616553e-01,5.194444444444444864e-01,5.194444444444444864e-01
4.450000000000000000e+02,5.897421879875612838e-01,1.410408597446966561e-01,1.152711540983404892e-01,5.222222222222222543e-01,5.222222222222222543e-01
4.500000000000000000e+02,5.887287508700441707e-01,1.383244170096944725e-01,1.129496868970562978e-01,5.194444444444444864e-01,5.222222222222222543e-01
4.550000000000000000e+02,5.877186329749140015e-01,1.356694631555923070e-01,1.106700916699517034e-01,5.194444444444444864e-01,5.194444444444444864e-01
4.600000000000000000e+02,5.867121809123448939e-01,1.330750116752556778e-01,1.084322009660886876e-01,5.222222222222222543e-01,5.222222222222222543e-01
4.650000000000000000e+02,5.857098097763323574e-01,1.305400939530280136e-01,1.062359075312631490e-01,5.222222222222222543e-01,5.222222222222222543e-01
4.700000000000000000e+02,5.847119936883742319e-01,1.280637517133379200e-01,1.040811498623818859e-01,5.194444444444444864e-01,5.222222222222222543e-01
4.750000000000000000e+02,5.837192571490688042e-01,1.256450305731800221e-01,1.019678988873752301e-01,5.194444444444444864e-01,5.222222222222222543e-01
4.800000000000000000e+02,5.827321670482989990e-01,1.232829746513178643e-01,9.989614572012638083e-02,5.194444444444444864e-01,5.222222222222222543e-01
4.850000000000000000e+02,5.817513252183087458e-01,1.209766221830656241e-01,9.786589045921006980e-02,5.194444444444444864e-01,5.222222222222222543e-01
4.900000000000000000e+02,5.807773614421508634e-01,1.187250020851436660e-01,9.587713201259363827e-02,5.194444444444444864e-01,5.222222222222222543e-01
4.950000000000000000e+02,5.798109268534046290e-01,1.165271314106836043e-01,9.392985893870438308e-02,5.194444444444444864e-01,5.222222222222222543e-01
5.000000000000000000e+02,5.788526876823053557e-01,1.143820136302493712e-01,9.202404129818493594e-02,5.222222222222222543e-01,5.222222222222222543e-01
5.050000000000000000e+02,5.779033193190108442e-01,1.122886376709658768e-01,9.015962351098477656e-02,5.222222222222222543e-01,5.194444444444444864e-01
5.100000000000000000e+02,5.769635006771700603e-01,1.102459776427015814e-01,8.833651821084802236e-02,5.222222222222222543e-01,5.222222222222222543e-01
5.150000000000000000e+02,5.760339088507089311e-01,1.082529931778897364e-01,8.655460108441960509e-02,5.222222222222222543e-01,5.222222222222222543e-01
5.200000000000000000e+02,5.751152140641189181e-01,1.063086303101086066e-01,8.481370667572463162e-02,5.222222222222222543e-01,5.222222222222222543e-01
5.250000000000000000e+02,5.742080749218281266e-01,1.044118228160553358e-01,8.311362512924201640e-02,5.194444444444444864e-01,5.222222222222222543e-01
5.300000000000000000e+02,5.733131339657451253e-01,1.025614939460739450e-01,8.145409983671983434e-02,5.194444444444444864e-01,5.194444444444444864e-01
5.350000000000000000e+02,5.724310135520532805e-01,1.007565584699410821e-01,7.983482594473001459e-02,5.166666666666667185e-01,5.166666666666667185e-01
5.400000000000000000e+02,5.715623120590245243e-01,9.899592496712916745e-02,7.825544967215417036e-02,5.166666666666667185e-01,5.138888888888888395e-01
5.450000000000000000e+02,5.707076004372105826e-01,9.727849829419335514e-02,7.671556837968296350e-02,5.166666666666667185e-01,5.083333333333333037e-01
5.500000000000000000e+02,5.698674191120643995e-01,9.560318216615923403e-02,7.521473132728800914e-02,5.166666666666667185e-01,5.055555555555555358e-01
5.550000000000000000e+02,5.690422752469858070e-01,9.396888179370239957e-02,7.375244105070880019e-02,5.166666666666667185e-01,5.055555555555555358e-01
5.600000000000000000e+02,5.682326403721592589e-01,9.237450652337356183e-02,7.232815528444223874e-02,5.166666666666667185e-01,5.055555555555555358e-01
5.650000000000000000e+02,5.674389483815076574e-01,9.081897243397626940e-02,7.094128935661406232e-02,5.194444444444444864e-01,5.055555555555555358e-01
5.700000000000000000e+02,5.666615938967871635e-01,8.930120484830421368e-02,6.959121898046152777e-02,5.194444444444444864e-01,5.055555555555555358e-01
5.750000000000000000e+02,5.659009309944222910e-01,8.782014072563509854e-02,6.827728336792464325e-02,5.222222222222222543e-01,5.055555555555555358e-01
5.800000000000000000e+02,5.651572722872671983e-01,8.637473090652171559e-02,6.699878859292802968e-02,5.222222222222222543e-01,5.055555555555555358e-01
5.850000000000000000e+02,5.644308883501955032e-01,8.496394218738899384e-02,6.575501113519388596e-02,5.194444444444444864e-01,5.055555555555555358e-01
5.900000000000000000e+02,5.637220074753611643e-01,8.358675920812536075e-02,6.454520153968051899e-02,5.194444444444444864e-01,5.055555555555555358e-01
5.950000000000000000e+02,5.630308157402201807e-01,8.224218614116114712e-02,6.336858813179364891e-02,5.194444444444444864e-01,5.055555555555555358e-01
6.000000000000000000e+02,5.623574573690188760e-01,8.092924817537942850e-02,6.222438073415965942e-02,5.194444444444444864e-01,5.055555555555555358e-01
6.050000000000000000e+02,5.617020353664725629e-01,7.964699279255899045e-02,6.111177433677316556e-02,5.194444444444444864e-01,5.027777777777777679e-01
6.100000000000000000e+02,5.610646124008072944e-01,7.839449083787161654e-02,6.002995267854323996e-02,5.194444444444444864e-01,5.027777777777777679e-01
6.150000000000000000e+02,5.604452119122176335e-01,7.717083738923503911e-02,5.897809170448262139e-02,5.194444444444444864e-01,5.000000000000000000e-01
6.200000000000000000e+02,5.598438194220910491e-01,7.597515243306215971e-02,5.795536286886033422e-02,5.194444444444444864e-01,5.000000000000000000e-01
6.250000000000000000e+02,5.592603840180471186e-01,7.480658135616095883e-02,5.696093626044657077e-02,5.194444444444444864e-01,5.000000000000000000e-01
6.300000000000000000e+02,5.586948199899076650e-01,7.366429526525980487e-02,5.599398353142123752e-02,5.194444444444444864e-01,4.972222222222222321e-01
6.350000000000000000e+02,5.581470085921068636e-01,7.254749114689136580e-02,5.505368061652426981e-02,5.166666666666667185e-01,4.944444444444444642e-01
6.400000000000000000e+02,5.576167999087398019e-01,7.145539188121281804e-02,5.413921023355760392e-02,5.138888888888888395e-01,4.944444444444444642e-01
6.450000000000000000e+02,5.571040147983776780e-01,7.038724612380974077e-02,5.324976416038097737e-02,5.138888888888888395e-01,4.944444444444444642e-01
6.500000000000000000e+02,5.566084468969128007e-01,6.934232806968021467e-02,5.238454528707672114e-02,5.083333333333333037e-01,4.916666666666666408e-01
6.550000000000000000e+02,5.561298646579974081e-01,6.831993711346896758e-02,5.154276944500504193e-02,5.083333333333333037e-01,4.888888888888888729e-01
6.600000000000000000e+02,5.556680134120560721e-01,6.731939741966468105e-02,5.072366701705513514e-02,5.083333333333333037e-01,4.861111111111111049e-01
6.650000000000000000e+02,5.552226174263642511e-01,6.634005741593225480e-02,4.992648433554919968e-02,5.083333333333333037e-01,4.833333333333333370e-01
6.700000000000000000e+02,5.547933819502511854e-01,6.538128922206809523e-02,4.915048487601032801e-02,5.083333333333333037e-01,4.777777777777778012e-01
6.750000000000000000e+02,5.543799952310746182e-01,6.444248802627255968e-02,4.839495025640262044e-02,5.055555555555555358e-01,4.777777777777778012e-01
6.800000000000000000e+02,5.539821304882164288e-01,6.352307141957035108e-02,4.765918105252438947e-02,5.055555555555555358e-01,4.749999999999999778e-01
6.850000000000000000e+02,5.535994478339207880e-01,6.262247869829704050e-02,4.694249744102362704e-02,5.055555555555555358e-01,4.722222222222222099e-01
6.900000000000000000e+02,5.532315961313416519e-01,6.174017014364167888e-02,4.624423968204000035e-02,5.055555555555555358e-01,4.722222222222222099e-01
6.950000000000000000e+02,5.528782147816487802e-01,6.087562628630479450e-02,4.556376845379309093e-02,5.000000000000000000e-01,4.722222222222222099e-01
7.000000000000000000e+02,5.525389354334687697e-01,6.002834716342096699e-02,4.490046505155980555e-02,4.972222222222222321e-01,4.722222222222222099e-01
7.050000000000000000e+02,5.522133836092781856e-01,5.919785157401565023e-02,4.425373146344182412e-02,4.916666666666666408e-01,4.694444444444444420e-01
7.100000000000000000e+02,5.519011802446298631e-01,5.838367633842946047e-02,4.362299033513921537e-02,4.888888888888888729e-01,4.666666666666666741e-01
7.150000000000000000e+02,5.516019431372611859e-01,5.758537556635619226e-02,4.300768483564385708e-02,4.861111111111111049e-01,4.666666666666666741e-01
7.200000000000000000e+02,5.513152883042053976e-01,5.680251993741070038e-02,4.240727843536155894e-02,4.833333333333333370e-01,4.638888888888889062e-01
7.250000000000000000e+02,5.510408312460056690e-01,5.603469599746931096e-02,4.182125460768475189e-02,4.833333333333333370e-01,4.638888888888889062e-01
7.300000000000000000e+02,5.507781881180047190e-01,5.528150547341458693e-02,4.124911646448634756e-02,4.805555555555555691e-01,4.611111111111111382e-01
7.350000000000000000e+02,5.505269768094641636e-01,5.454256460836362508e-02,4.069038633540101452e-02,4.777777777777778012e-01,4.638888888888889062e-01
7.400000000000000000e+02,5.502868179319458930e-01,5.381750351896665702e-02,4.014460530012095574e-02,4.777777777777778012e-01,4.611111111111111382e-01
7.450000000000000000e+02,5.500573357189789681e-01,5.310596557592717204e-02,3.961133268226665893e-02,4.777777777777778012e-01,4.611111111111111382e-01
7.500000000000000000e+02,5.498381588395375719e-01,5.240760680851286324e-02,3.909014551271674381e-02,4.749999999999999778e-01,4.611111111111111382e-01
7.550000000000000000e+02,5.496289211282668896e-01,5.172209533349596267e-02,3.858063796959735475e-02,4.749999999999999778e-01,4.611111111111111382e-01
7.600000000000000000e+02,5.494292622357384026e-01,5.104911080867911843e-02,3.808242080145780167e-02,4.722222222222222099e-01,4.611111111111111382e-01
7.650000000000000000e+02,5.492388282022796497e-01,5.038834391092134046e-02,3.759512073949620309e-02,4.722222222222222099e-01,4.611111111111111382e-01
7.700000000000000000e+02,5.490572719591272355e-01,4.973949583837998512e-02,3.711837990405766202e-02,4.749999999999999778e-01,4.583333333333333148e-01
7.750000000000000000e+02,5.488842537607958594e-01,4.910227783651874983e-02,3.665185521001152608e-02,4.749999999999999778e-01,4.555555555555555469e-01
7.800000000000000000e+02,5.487194415526447377e-01,4.847641074729911598e-02,3.619521777503058313e-02,4.749999999999999778e-01,4.527777777777777790e-01
7.850000000000000000e+02,5.485625112776691958e-01,4.786162458086851840e-02,3.574815233424299271e-02,4.749999999999999778e-01,4.527777777777777790e-01
7.900000000000000000e+02,5.484131471265477620e-01,4.725765810897806368e-02,3.531035666421394881e-02,4.722222222222222099e-01,4.527777777777777790e-01
7.950000000000000000e+02,5.482710417349456744e-01,4.666425847930430471e-02,3.488154101873902624e-02,4.722222222222222099e-01,4.527777777777777790e-01
8.000000000000000000e+02,5.481358963320136501e-01,4.608118084981058932e-02,3.446142757849321447e-02,4.722222222222222099e-01,4.500000000000000111e-01
8.050000000000000000e+02,5.480074208439325023e-01,4.550818804225841008e-02,3.404974991618329311e-02,4.749999999999999778e-01,4.500000000000000111e-01
8.100000000000000000e+02,5.478853339562503866e-01,4.494505021396966171e-02,3.364625247849268447e-02,4.694444444444444420e-01,4.500000000000000111e-01
8.150000000000000000e+02,5.477693631386318929e-01,4.439154454694049790e-02,3.325069008578659946e-02,4.694444444444444420e-01,4.472222222222222432e-01
8.200000000000000000e+02,5.476592446354980881e-01,4.384745495341783872e-02,3.286282745026225527e-02,4.666666666666666741e-01,4.472222222222222432e-01
8.250000000000000000e+02,5.475547234258913987e-01,4.331257179706570620e-02,3.248243871297815111e-02,4.611111111111111382e-01,4.472222222222222432e-01
8.300000000000000000e+02,5.474555531557351307e-01,4.278669162887252519e-02,3.210930699998042204e-02,4.611111111111111382e-01,4.472222222222222432e-01
8.350000000000000000e+02,5.473614960454988854e-01,4.226961693697708217e-02,3.174322399755751672e-02,4.583333333333333148e-01,4.472222222222222432e-01
8.400000000000000000e+02,5.472723227761093767e-01,4.176115590962197616e-02,3.138398954649528061e-02,4.555555555555555469e-01,4.444444444444444198e-01
8.450000000000000000e+02,5.471878123557791795e-01,4.126112221047637668e-02,3.103141125507239209e-02,4.555555555555555469e-01,4.444444444444444198e-01
8.500000000000000000e+02,5.471077519702567393e-01,4.076933476560469505e-02,3.068530413042551419e-02,4.555555555555555469e-01,4.388888888888888840e-01
8.550000000000000000e+02,5.470319368188291120e-01,4.028561756139298344e-02,3.034549022782601427e-02,4.527777777777777790e-01,4.361111111111111160e-01
8.600000000000000000e+02,5.469601699382465876e-01,3.980979945278080578e-02,3.001179831733807521e-02,4.527777777777777790e-01,4.277777777777777568e-01
8.650000000000000000e+02,5.468922620165751480e-01,3.934171398118205959e-02,2.968406356727557038e-02,4.472222222222222432e-01,4.277777777777777568e-01
8.700000000000000000e+02,5.468280311988225062e-01,3.888119920151282549e-02,2.936212724383473541e-02,4.416666666666666519e-01,4.249999999999999889e-01
8.750000000000000000e+02,5.467673028860340345e-01,3.842809751777861299e-02,2.904583642625357953e-02,4.388888888888888840e-01,4.249999999999999889e-01
8.800000000000000000e+02,5.467099095294054578e-01,3.798225552670635857e-02,2.873504373683090710e-02,4.416666666666666519e-01,4.249999999999999889e-01
8.850000000000000000e+02,5.466556904208195178e-01,3.754352386893855531e-02,2.842960708513248697e-02,4.416666666666666519e-01,4.222222222222222210e-01
8.900000000000000000e+02,5.466044914810798128e-01,3.711175708733659845e-02,2.812938942571083234e-02,4.388888888888888840e-01,4.222222222222222210e-01
8.950000000000000000e+02,5.465561650469871191e-01,3.668681349197006059e-02,2.783425852867204772e-02,4.333333333333333481e-01,4.222222222222222210e-01
9.000000000000000000e+02,5.465105696582865935e-01,3.626855503139544967e-02,2.754408676243499249e-02,4.361111111111111160e-01,4.166666666666666852e-01
9.050000000000000000e+02,5.464675698453957953e-01,3.585684716985442638e-02,2.725875088804465343e-02,4.333333333333333481e-01,4.166666666666666852e-01
9.100000000000000000e+02,5.464270359187242132e-01,3.545155877004530637e-02,2.697813186441802569e-02,4.305555555555555802e-01,4.166666666666666852e-01
9.150000000000000000e+02,5.463888437602925086e-01,3.505256198114481414e-02,2.670211466392648919e-02,4.277777777777777568e-01,4.083333333333333259e-01
9.200000000000000000e+02,5.463528746182697571e-01,3.465973213177877404e-02,2.643058809773782269e-02,4.277777777777777568e-01,4.055555555555555580e-01
9.250000000000000000e+02,5.463190149049627076e-01,3.427294762766006780e-02,2.616344465036825329e-02,4.249999999999999889e-01,4.055555555555555580e-01
9.300000000000000000e+02,5.462871559987110270e-01,3.389208985363092314e-02,2.590058032291852122e-02,4.249999999999999889e-01,4.055555555555555580e-01
9.350000000000000000e+02,5.462571940500752232e-01,3.351704307986484721e-02,2.564189448449483502e-02,4.194444444444444531e-01,4.055555555555555580e-01
9.400000000000000000e+02,5.462290297926345461e-01,3.314769437199832636e-02,2.538728973133922567e-02,4.138888888888888618e-01,4.000000000000000222e-01
9.450000000000000000e+02,5.462025683586534397e-01,3.278393350497921244e-02,2.513667175322098837e-02,4.138888888888888618e-01,3.972222222222221988e-01
9.500000000000000000e+02,5.461777190998240439e-01,3.242565288043148392e-02,2.488994920666401378e-02,4.138888888888888618e-01,3.972222222222221988e-01
9.550000000000000000e+02,5.461543954132404011e-01,3.207274744734935068e-02,2.464703359460988091e-02,4.083333333333333259e-01,3.972222222222221988e-01
9.600000000000000000e+02,5.461325145727162766e-01,3.172511462594700821e-02,2.440783915213916647e-02,4.027777777777777901e-01,3.944444444444444309e-01
9.650000000000000000e+02,5.461119975655231995e-01,3.138265423449922847e-02,2.417228273789578594e-02,3.972222222222221988e-01,3.944444444444444309e-01
9.700000000000000000e+02,5.460927689345851377e-01,3.104526841902087095e-02,2.394028373088130657e-02,4.000000000000000222e-01,3.944444444444444309e-01
9.750000000000000000e+02,5.460747566261392461e-01,3.071286158564145996e-02,2.371176393230554902e-02,4.000000000000000222e-01,3.888888888888888951e-01
9.800000000000000000e+02,5.460578918428434791e-01,3.038534033554042557e-02,2.348664747219966070e-02,3.944444444444444309e-01,3.888888888888888951e-01
9.850000000000000000e+02,5.460421089022895469e-01,3.006261340231708781e-02,2.326486072051607915e-02,3.944444444444444309e-01,3.861111111111111271e-01
9.900000000000000000e+02,5.460273451008567092e-01,2.974459159167719066e-02,2.304633220245786568e-02,3.944444444444444309e-01,3.833333333333333592e-01
9.950000000000000000e+02,5.460135405828269173e-01,2.943118772332427996e-02,2.283099251779420122e-02,3.944444444444444309e-01,3.750000000000000000e-01
1.000000000000000000e+03,5.460006382146641579e-01,2.912231657495199105e-02,2.261877426393698806e-02,3.944444444444444309e-01,3.722222222222222321e-01
1.005000000000000000e+03,5.459885834643525282e-01,2.881789482823867918e-02,2.240961196256545732e-02,3.944444444444444309e-01,3.722222222222222321e-01
1.010000000000000000e+03,5.459773242856699182e-01,2.851784101675172711e-02,2.220344198960085003e-02,3.944444444444444309e-01,3.722222222222222321e-01
1.015000000000000000e+03,5.459668110072747327e-01,2.822207547567438107e-02,2.200020250834465799e-02,3.944444444444444309e-01,3.750000000000000000e-01
1.020000000000000000e+03,5.459569962264675391e-01,2.793052029327298957e-02,2.179983340560709415e-02,3.916666666666666630e-01,3.750000000000000000e-01
1.025000000000000000e+03,5.459478347074917526e-01,2.764309926402676310e-02,2.160227623066218045e-02,3.916666666666666630e-01,3.722222222222222321e-01
1.030000000000000000e+03,5.459392832842271392e-01,2.735973784334705047e-02,2.140747413687718592e-02,3.916666666666666630e-01,3.722222222222222321e-01
1.035000000000000000e+03,5.459313007671338092e-01,2.708036310381662856e-02,2.121537182587328318e-02,3.916666666666666630e-01,3.694444444444444642e-01
1.040000000000000000e+03,5.459238478542965955e-01,2.680490369288372060e-02,2.102591549408296123e-02,3.916666666666666630e-01,3.694444444444444642e-01
1.045000000000000000e+03,5.459168870464250478e-01,2.653328979194853610e-02,2.083905278157950625e-02,3.888888888888888951e-01,3.694444444444444642e-01
1.050000000000000000e+03,5.459103825656604903e-01,2.626545307678395877e-02,2.065473272305957259e-02,3.861111111111111271e-01,3.694444444444444642e-01
1.055000000000000000e+03,5.459043002780429310e-01,2.600132667923446550e-02,2.047290570086895620e-02,3.805555555555555358e-01,3.666666666666666408e-01
1.060000000000000000e+03,5.458986076194971560e-01,2.574084515014066904e-02,2.029352339996768478e-02,3.750000000000000000e-01,3.666666666666666408e-01
1.065000000000000000e+03,5.458932735251916801e-01,2.548394442343959732e-02,2.011653876473640246e-02,3.722222222222222321e-01,3.638888888888888729e-01
1.070000000000000000e+03,5.458882683621336662e-01,2.523056178139301484e-02,1.994190595753325343e-02,3.750000000000000000e-01,3.638888888888888729e-01
1.075000000000000000e+03,5.458835638648633637e-01,2.498063582089879442e-02,1.976958031891422676e-02,3.722222222222222321e-01,3.638888888888888729e-01
1.080000000000000000e+03,5.458791330741139536e-01,2.473410642084240482e-02,1.959951832943654729e-02,3.694444444444444642e-01,3.583333333333333370e-01
1.085000000000000000e+03,5.458749502783077912e-01,2.449091471044786278e-02,1.943167757296844836e-02,3.694444444444444642e-01,3.583333333333333370e-01
1.090000000000000000e+03,5.458709909577657005e-01,2.425100303858924305e-02,1.926601670143356440e-02,3.666666666666666408e-01,3.583333333333333370e-01
1.095000000000000000e+03,5.458672317315031997e-01,2.401431494402588365e-02,1.910249540092234452e-02,3.666666666666666408e-01,3.555555555555555691e-01
1.100000000000000000e+03,5.458636503065007473e-01,2.378079512652610597e-02,1.894107435910616366e-02,3.666666666666666408e-01,3.527777777777778012e-01
1.105000000000000000e+03,5.458602254293314360e-01,2.355038941884594894e-02,1.878171523389456782e-02,3.666666666666666408e-01,3.555555555555555691e-01
1.110000000000000000e+03,5.458569368400391086e-01,2.332304475953092190e-02,1.862438062327777949e-02,3.638888888888888729e-01,3.555555555555555691e-01
1.115000000000000000e+03,5.458537652281596486e-01,2.309870916651044978e-02,1.846903403630174162e-02,3.638888888888888729e-01,3.527777777777778012e-01
1.120000000000000000e+03,5.458506921907868570e-01,2.287733171145578739e-02,1.831563986512392550e-02,3.638888888888888729e-01,3.472222222222222099e-01
1.125000000000000000e+03,5.458477001925837735e-01,2.265886249487357451e-02,1.816416335810240590e-02,3.611111111111111049e-01,3.444444444444444420e-01
1.130000000000000000e+03,5.458447725276480700e-01,2.244325262190898645e-02,1.801457059387242057e-02,3.583333333333333370e-01,3.444444444444444420e-01
1.135000000000000000e+03,5.458418932831426984e-01,2.223045417883239006e-02,1.786682845636736183e-02,3.611111111111111049e-01,3.388888888888889062e-01
1.140000000000000000e+03,5.458390473046058622e-01,2.202042021018606882e-02,1.772090461074330228e-02,3.555555555555555691e-01,3.388888888888889062e-01
1.145000000000000000e+03,5.458362201628604859e-01,2.181310469656738693e-02,1.757676748016846757e-02,3.555555555555555691e-01,3.361111111111111382e-01
1.150000000000000000e+03,5.458333981224432474e-01,2.160846253302642350e-02,1.743438622344052266e-02,3.555555555555555691e-01,3.361111111111111382e-01
1.155000000000000000e+03,5.458305681114836716e-01,2.140644950805685801e-02,1.729373071339720611e-02,3.555555555555555691e-01,3.361111111111111382e-01
1.160000000000000000e+03,5.458277176929576813e-01,2.120702228315976545e-02,1.715477151608689466e-02,3.555555555555555691e-01,3.361111111111111382e-01
1.165000000000000000e+03,5.458248350372522095e-01,2.101013837296116307e-02,1.701747987066770315e-02,3.555555555555555691e-01,3.361111111111111382e-01
1.170000000000000000e+03,5.458219088959753718e-01,2.081575612586425081e-02,1.688182767000510898e-02,3.555555555555555691e-01,3.333333333333333148e-01
1.175000000000000000e+03,5.458189285769520227e-01,2.062383470521902268e-02,1.674778744193952326e-02,3.555555555555555691e-01,3.305555555555555469e-01
1.180000000000000000e+03,5.458158839203459678e-01,2.043433407099165197e-02,1.661533233119704203e-02,3.555555555555555691e-01,3.305555555555555469e-01
1.185000000000000000e+03,5.458127652758556492e-01,2.024721496191772552e-02,1.648443608191697482e-02,3.555555555555555691e-01,3.305555555555555469e-01
1.190000000000000000e+03,5.458095634809284613e-01,2.006243887812325308e-02,1.635507302077206931e-02,3.555555555555555691e-01,3.305555555555555469e-01
1.195000000000000000e+03,5.458062698399468449e-01,1.987996806419859222e-02,1.622721804065770101e-02,3.527777777777778012e-01,3.250000000000000111e-01
1.200000000000000000e+03,5.458028761043370869e-01,1.969976549271062680e-02,1.610084658492761181e-02,3.527777777777778012e-01,3.194444444444444198e-01
1.205000000000000000e+03,5.457993744535566405e-01,1.952179484813948776e-02,1.597593463215508242e-02,3.472222222222222099e-01,3.166666666666666519e-01
1.210000000000000000e+03,5.457957574769182196e-01,1.934602051122624733e-02,1.585245868139890588e-02,3.444444444444444420e-01,3.138888888888888840e-01
1.215000000000000000e+03,5.457920181562090356e-01,1.917240754371892300e-02,1.573039573795493792e-02,3.444444444444444420e-01,3.166666666666666519e-01
1.220000000000000000e+03,5.457881498490685379e-01,1.900092167350430142e-02,1.560972329957444581e-02,3.416666666666666741e-01,3.138888888888888840e-01
1.225000000000000000e+03,5.457841462730859128e-01,1.883152928011395250e-02,1.549041934313169673e-02,3.361111111111111382e-01,3.138888888888888840e-01
1.230000000000000000e+03,5.457800014905863639e-01,1.866419738059273831e-02,1.537246231172348203e-02,3.333333333333333148e-01,3.138888888888888840e-01
1.235000000000000000e+03,5.457757098940705376e-01,1.849889361571911348e-02,1.525583110218484313e-02,3.305555555555555469e-01,3.138888888888888840e-01
1.240000000000000000e+03,5.457712661922774489e-01,1.833558623656636466e-02,1.514050505300496181e-02,3.277777777777777790e-01,3.138888888888888840e-01
1.245000000000000000e+03,5.457666653968410442e-01,1.817424409139498098e-02,1.502646393262860834e-02,3.277777777777777790e-01,3.138888888888888840e-01
1.250000000000000000e+03,5.457619028095139768e-01,1.801483661286609750e-02,1.491368792812895402e-02,3.277777777777777790e-01,3.138888888888888840e-01
1.255000000000000000e+03,5.457569740099289524e-01,1.785733380556656438e-02,1.480215763423798660e-02,3.222222222222222432e-01,3.138888888888888840e-01
1.260000000000000000e+03,5.457518748438765499e-01,1.770170623383692313e-02,1.469185404272149546e-02,3.222222222222222432e-01,3.111111111111111160e-01
1.265000000000000000e+03,5.457466014120727626e-01,1.754792500989294998e-02,1.458275853208618363e-02,3.138888888888888840e-01,3.083333333333333481e-01
1.270000000000000000e+03,5.457411500593942755e-01,1.739596178223293266e-02,1.447485285760693498e-02,3.138888888888888840e-01,3.027777777777777568e-01
1.275000000000000000e+03,5.457355173645620505e-01,1.724578872432209684e-02,1.436811914166253798e-02,3.138888888888888840e-01,2.999999999999999889e-01
1.280000000000000000e+03,5.457297001302492401e-01,1.709737852354657750e-02,1.426253986436918156e-02,3.138888888888888840e-01,2.999999999999999889e-01
1.285000000000000000e+03,5.457236953735972174e-01,1.695070437042924330e-02,1.415809785450077539e-02,3.111111111111111160e-01,2.972222222222222210e-01
1.290000000000000000e+03,5.457175003171207406e-01,1.680573994810018873e-02,1.405477628068621705e-02,3.111111111111111160e-01,2.972222222222222210e-01
1.295000000000000000e+03,5.457111123799832653e-01,1.666245942201458052e-02,1.395255864287376669e-02,3.111111111111111160e-01,2.972222222222222210e-01
1.300000000000000000e+03,5.457045291696278611e-01,1.652083742991145368e-02,1.385142876405306804e-02,3.111111111111111160e-01,2.972222222222222210e-01
1.305000000000000000e+03,5.456977484737464135e-01,1.638084907200645923e-02,1.375137078222619068e-02,3.111111111111111160e-01,2.972222222222222210e-01
1.310000000000000000e+03,5.456907682525741210e-01,1.624246990141248875e-02,1.365236914261847012e-02,3.083333333333333481e-01,2.944444444444444531e-01
1.315000000000000000e+03,5.456835866314923011e-01,1.610567591478185082e-02,1.355440859012151111e-02,3.083333333333333481e-01,2.916666666666666852e-01
1.320000000000000000e+03,5.456762018939284031e-01,1.597044354316421236e-02,1.345747416195991648e-02,3.083333333333333481e-01,2.888888888888888618e-01
1.325000000000000000e+03,5.456686124745400157e-01,1.583674964307444158e-02,1.336155118057424408e-02,3.083333333333333481e-01,2.861111111111110938e-01
1.330000000000000000e+03,5.456608169526692143e-01,1.570457148776478393e-02,1.326662524671303779e-02,3.083333333333333481e-01,2.861111111111110938e-01
1.335000000000000000e+03,5.456528140460572551e-01,1.557388675869615310e-02,1.317268223272632065e-02,3.083333333333333481e-01,2.861111111111110938e-01
1.340000000000000000e+03,5.456446026048076270e-01,1.544467353720311263e-02,1.307970827605441956e-02,3.083333333333333481e-01,2.861111111111110938e-01
1.345000000000000000e+03,5.456361816055875780e-01,1.531691029634767165e-02,1.298768977290500407e-02,3.083333333333333481e-01,2.861111111111110938e-01
1.350000000000000000e+03,5.456275501460570165e-01,1.519057589295699437e-02,1.289661337211238899e-02,3.111111111111111160e-01,2.861111111111110938e-01
1.355000000000000000e+03,5.456187074395163483e-01,1.506564955984014860e-02,1.280646596917284046e-02,3.111111111111111160e-01,2.861111111111110938e-01
1.360000000000000000e+03,5.456096528097635900e-01,1.494211089817956348e-02,1.271723470045026463e-02,3.138888888888888840e-01,2.861111111111110938e-01
1.365000000000000000e+03,5.456003856861526558e-01,1.481993987009259071e-02,1.262890693754629111e-02,3.138888888888888840e-01,2.861111111111110938e-01
1.370000000000000000e+03,5.455909055988433787e-01,1.469911679135883949e-02,1.254147028182987615e-02,3.138888888888888840e-01,2.861111111111110938e-01
1.375000000000000000e+03,5.455812121742360521e-01,1.457962232430925868e-02,1.245491255912069273e-02,3.083333333333333481e-01,2.861111111111110938e-01
1.380000000000000000e+03,5.455713051305838279e-01,1.446143747087284132e-02,1.236922181452153151e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.385000000000000000e+03,5.455611842737733141e-01,1.434454356577703239e-02,1.228438630739509853e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.390000000000000000e+03,5.455508494932702623e-01,1.422892226989797178e-02,1.220039450647998278e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.395000000000000000e+03,5.455403007582194652e-01,1.411455556375709221e-02,1.211723508514193220e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.400000000000000000e+03,5.455295381136959776e-01,1.400142574116017107e-02,1.203489691675564861e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.405000000000000000e+03,5.455185616771003332e-01,1.388951540297568739e-02,1.195336907021321386e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.410000000000000000e+03,5.455073716346913182e-01,1.377880745104882905e-02,1.187264080555493206e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.415000000000000000e+03,5.454959682382528596e-01,1.366928508224804668e-02,1.179270156971889104e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.420000000000000000e+03,5.454843518018878123e-01,1.356093178264084105e-02,1.171354099240537634e-02,3.083333333333333481e-01,2.833333333333333259e-01
1.425000000000000000e+03,5.454725226989344256e-01,1.345373132179583826e-02,1.163514888205259556e-02,3.083333333333333481e-01,2.805555555555555580e-01
1.430000000000000000e+03,5.454604813590008261e-01,1.334766774720794365e-02,1.155751522192017579e-02,3.083333333333333481e-01,2.805555555555555580e-01
1.435000000000000000e+03,5.454482282651127445e-01,1.324272537884383164e-02,1.148063016627712089e-02,3.083333333333333481e-01,2.805555555555555580e-01
1.440000000000000000e+03,5.454357639509698208e-01,1.313888880380477409e-02,1.140448403669108192e-02,3.083333333333333481e-01,2.805555555555555580e-01
1.445000000000000000e+03,5.454230889983074926e-01,1.303614287110415465e-02,1.132906731841555777e-02,3.083333333333333481e-01,2.805555555555555580e-01
1.450000000000000000e+03,5.454102040343581370e-01,1.293447268655685198e-02,1.125437065687228712e-02,3.055555555555555802e-01,2.805555555555555580e-01
1.455000000000000000e+03,5.453971097294102455e-01,1.283386360777802847e-02,1.118038485422580275e-02,3.055555555555555802e-01,2.805555555555555580e-01
1.460000000000000000e+03,5.453838067944603019e-01,1.273430123928868084e-02,1.110710086604727205e-02,3.055555555555555802e-01,2.805555555555555580e-01
1.465000000000000000e+03,5.453702959789533677e-01,1.263577142772534870e-02,1.103450979806492628e-02,3.027777777777777568e-01,2.805555555555555580e-01
1.470000000000000000e+03,5.453565780686107090e-01,1.253826025715183874e-02,1.096260290299877482e-02,2.999999999999999889e-01,2.805555555555555580e-01
1.475000000000000000e+03,5.453426538833406889e-01,1.244175404447042839e-02,1.089137157747640389e-02,2.999999999999999889e-01,2.805555555555555580e-01
1.480000000000000000e+03,5.453285242752278217e-01,1.234623933493021047e-02,1.082080735902810585e-02,2.972222222222222210e-01,2.777777777777777901e-01
1.485000000000000000e+03,5.453141901265997626e-01,1.225170289773055629e-02,1.075090192315857757e-02,2.999999999999999889e-01,2.777777777777777901e-01
1.490000000000000000e+03,5.452996523481680180e-01,1.215813172171722328e-02,1.068164708049297584e-02,2.999999999999999889e-01,2.777777777777777901e-01
1.495000000000000000e+03,5.452849118772393755e-01,1.206551301116936571e-02,1.061303477399517733e-02,2.999999999999999889e-01,2.750000000000000222e-01
1.500000000000000000e+03,5.452699696759958359e-01,1.197383418167503877e-02,1.054505707625610564e-02,2.999999999999999889e-01,2.750000000000000222e-01
1.505000000000000000e+03,5.452548267298402696e-01,1.188308285609331397e-02,1.047770618684990517e-02,2.999999999999999889e-01,2.750000000000000222e-01
1.510000000000000000e+03,5.452394840458062442e-01,1.179324686060118955e-02,1.041097442975638492e-02,2.972222222222222210e-01,2.722222222222221988e-01
1.515000000000000000e+03,5.452239426510276932e-01,1.170431422082306855e-02,1.034485425084715089e-02,2.972222222222222210e-01,2.722222222222221988e-01
1.520000000000000000e+03,5.452082035912682034e-01,1.161627315804127959e-02,1.027933821543418336e-02,2.972222222222222210e-01,2.722222222222221988e-01
1.525000000000000000e+03,5.451922679295067020e-01,1.152911208548554507e-02,1.021441900587878072e-02,2.944444444444444531e-01,2.722222222222221988e-01
1.530000000000000000e+03,5.451761367445775441e-01,1.144281960469987862e-02,1.015008941925900354e-02,2.916666666666666852e-01,2.694444444444444309e-01
1.535000000000000000e+03,5.451598111298630034e-01,1.135738450198485114e-02,1.008634236509420475e-02,2.916666666666666852e-01,2.638888888888888951e-01
1.540000000000000000e+03,5.451432921920372765e-01,1.127279574491396597e-02,1.002317086312485769e-02,2.916666666666666852e-01,2.638888888888888951e-01
1.545000000000000000e+03,5.451265810498576725e-01,1.118904247892208229e-02,9.960568041146087778e-03,2.916666666666666852e-01,2.638888888888888951e-01
1.550000000000000000e+03,5.451096788330035414e-01,1.110611402396456844e-02,9.898527132893412267e-03,2.916666666666666852e-01,2.638888888888888951e-01
1.555000000000000000e+03,5.450925866809609444e-01,1.102399987124548682e-02,9.837041475979330096e-03,2.916666666666666852e-01,2.611111111111111271e-01
1.560000000000000000e+03,5.450753057419496228e-01,1.094268968001331152e-02,9.776104509879040769e-03,2.916666666666666852e-01,2.611111111111111271e-01
1.565000000000000000e+03,5.450578371718929338e-01,1.086217327442268350e-02,9.715709773964178661e-03,2.916666666666666852e-01,2.611111111111111271e-01
1.570000000000000000e+03,5.450401821334276420e-01,1.078244064046076506e-02,9.655850905583129862e-03,2.888888888888888618e-01,2.583333333333333592e-01
1.575000000000000000e+03,5.450223417949533466e-01,1.070348192293675733e-02,9.596521638186559372e-03,2.888888888888888618e-01,2.583333333333333592e-01
1.580000000000000000e+03,5.450043173297182131e-01,1.062528742253316359e-02,9.537715799497031507e-03,2.861111111111110938e-01,2.583333333333333592e-01
1.585000000000000000e+03,5.449861099149420074e-01,1.054784759291749023e-02,9.479427309721330519e-03,2.861111111111110938e-01,2.583333333333333592e-01
1.590000000000000000e+03,5.449677207309737703e-01,1.047115303791309321e-02,9.421650179804529068e-03,2.833333333333333259e-01,2.527777777777777679e-01
1.595000000000000000e+03,5.449491509604821315e-01,1.039519450872769708e-02,9.364378509724293614e-03,2.833333333333333259e-01,2.527777777777777679e-01
1.600000000000000000e+03,5.449304017876797079e-01,1.031996290123859093e-02,9.307606486824899356e-03,2.833333333333333259e-01,2.500000000000000000e-01
1.605000000000000000e+03,5.449114743975765895e-01,1.024544925333309604e-02,9.251328384189162757e-03,2.833333333333333259e-01,2.500000000000000000e-01
1.610000000000000000e+03,5.448923699752656891e-01,1.017164474230304767e-02,9.195538559047880534e-03,2.833333333333333259e-01,2.500000000000000000e-01
1.615000000000000000e+03,5.448730897052362909e-01,1.009854068229234722e-02,9.140231451225442824e-03,2.833333333333333259e-01,2.444444444444444364e-01
1.620000000000000000e+03,5.448536347707149119e-01,1.002612852179613802e-02,9.085401581620605738e-03,2.833333333333333259e-01,2.444444444444444364e-01
1.625000000000000000e+03,5.448340063530340283e-01,9.954399841210832822e-03,9.031043550721781429e-03,2.833333333333333259e-01,2.416666666666666685e-01
1.630000000000000000e+03,5.448142056310265602e-01,9.883346350433464683e-03,8.977152037155452721e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.635000000000000000e+03,5.447942337804445589e-01,9.812959886509676002e-03,8.923721796267367057e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.640000000000000000e+03,5.447740919734029852e-01,9.743232411329169618e-03,8.870747658735215688e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.645000000000000000e+03,5.447537813778458027e-01,9.674156009367457926e-03,8.818224529212121549e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.650000000000000000e+03,5.447333031570349426e-01,9.605722885473080841e-03,8.766147385000179482e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.655000000000000000e+03,5.447126584690604734e-01,9.537925362699284718e-03,8.714511274753174511e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.660000000000000000e+03,5.446918484663720861e-01,9.470755880179171707e-03,8.663311317207711415e-03,2.833333333333333259e-01,2.388888888888889006e-01
1.665000000000000000e+03,5.446708742953298987e-01,9.404206991043375860e-03,8.612542699942084268e-03,2.805555555555555580e-01,2.388888888888889006e-01
1.670000000000000000e+03,5.446497370957747997e-01,9.338271360379381270e-03,8.562200678162146944e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.675000000000000000e+03,5.446284380006176651e-01,9.272941763231581924e-03,8.512280573513343260e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.680000000000000000e+03,5.446069781354458961e-01,9.208211082641255818e-03,8.462777772918528979e-03,2.805555555555555580e-01,2.388888888888889006e-01
1.685000000000000000e+03,5.445853586181474970e-01,9.144072307725464518e-03,8.413687727440576081e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.690000000000000000e+03,5.445635805585516964e-01,9.080518531794225939e-03,8.365005951169360299e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.695000000000000000e+03,5.445416450580859991e-01,9.017542950505006219e-03,8.316728020132484883e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.700000000000000000e+03,5.445195532094478930e-01,8.955138860053836816e-03,8.268849571228961692e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.705000000000000000e+03,5.444973060962922107e-01,8.893299655402121806e-03,8.221366301185530426e-03,2.805555555555555580e-01,2.361111111111111049e-01
1.710000000000000000e+03,5.444749047929313690e-01,8.832018828538634042e-03,8.174273965534826700e-03,2.805555555555555580e-01,2.333333333333333370e-01
1.715000000000000000e+03,5.444523503640515960e-01,8.771289966775605573e-03,8.127568377614991305e-03,2.805555555555555580e-01,2.305555555555555691e-01
1.720000000000000000e+03,5.444296438644407043e-01,8.711106751078596597e-03,8.081245407590122165e-03,2.805555555555555580e-01,2.305555555555555691e-01
1.725000000000000000e+03,5.444067863387294093e-01,8.651462954429001498e-03,8.035300981491029504e-03,2.805555555555555580e-01,2.305555555555555691e-01
1.730000000000000000e+03,5.443837788211444151e-01,8.592352440218876258e-03,7.989731080275848385e-03,2.805555555555555580e-01,2.305555555555555691e-01
1.735000000000000000e+03,5.443606223352736029e-01,8.533769160677145277e-03,7.944531738909983015e-03,2.805555555555555580e-01,2.277777777777777735e-01
1.740000000000000000e+03,5.443373178938437640e-01,8.475707155326585654e-03,7.899699045464931776e-03,2.805555555555555580e-01,2.277777777777777735e-01
1.745000000000000000e+03,5.443138664985067710e-01,8.418160549471125770e-03,7.855229140235474306e-03,2.777777777777777901e-01,2.277777777777777735e-01
1.750000000000000000e+03,5.442902691396392933e-01,8.361123552712434667e-03,7.811118214874860667e-03,2.777777777777777901e-01,2.277777777777777735e-01
1.755000000000000000e+03,5.442665267961501741e-01,8.304590457495630504e-03,7.767362511547439702e-03,2.750000000000000222e-01,2.277777777777777735e-01
1.760000000000000000e+03,5.442426404352995739e-01,8.248555637683094993e-03,7.723958322098481953e-03,2.694444444444444309e-01,2.250000000000000056e-01
1.765000000000000000e+03,5.442186110125264431e-01,8.193013547156107607e-03,7.680901987240579612e-03,2.694444444444444309e-01,2.250000000000000056e-01
1.770000000000000000e+03,5.441944394712848743e-01,8.137958718443517175e-03,7.638189895756371077e-03,2.694444444444444309e-01,2.250000000000000056e-01
1.775000000000000000e+03,5.441701267428908917e-01,8.083385761377010273e-03,7.595818483717169459e-03,2.694444444444444309e-01,2.222222222222222099e-01
1.780000000000000000e+03,5.441456737463755688e-01,8.029289361772272079e-03,7.553784233717040532e-03,2.666666666666666630e-01,2.194444444444444420e-01
1.785000000000000000e+03,5.441210813883474717e-01,7.975664280135746562e-03,7.512083674122054314e-03,2.666666666666666630e-01,2.194444444444444420e-01
1.790000000000000000e+03,5.440963505628626518e-01,7.922505350396093909e-03,7.470713378334338170e-03,2.666666666666666630e-01,2.194444444444444420e-01
1.795000000000000000e+03,5.440714821513022992e-01,7.869807478660223801e-03,7.429669964070506442e-03,2.638888888888888951e-01,2.194444444444444420e-01
1.800000000000000000e+03,5.440464770222571689e-01,7.817565641993097850e-03,7.388950092654218531e-03,2.638888888888888951e-01,2.194444444444444420e-01
1.805000000000000000e+03,5.440213360314194446e-01,7.765774887220955151e-03,7.348550468322502006e-03,2.611111111111111271e-01,2.194444444444444420e-01
1.810000000000000000e+03,5.439960600214812647e-01,7.714430329757374603e-03,7.308467837545445239e-03,2.611111111111111271e-01,2.166666666666666741e-01
1.815000000000000000e+03,5.439706498220387987e-01,7.663527152451849594e-03,7.268698988359169333e-03,2.583333333333333592e-01,2.166666666666666741e-01
1.820000000000000000e+03,5.439451062495042066e-01,7.613060604460203731e-03,7.229240749711432316e-03,2.583333333333333592e-01,2.166666666666666741e-01
1.825000000000000000e+03,5.439194301070217064e-01,7.563026000136565709e-03,7.190089990819909828e-03,2.583333333333333592e-01,2.138888888888888784e-01
1.830000000000000000e+03,5.438936221843904129e-01,7.513418717946373365e-03,7.151243620542670036e-03,2.583333333333333592e-01,2.138888888888888784e-01
1.835000000000000000e+03,5.438676832579930620e-01,7.464234199399982783e-03,7.112698586760562644e-03,2.611111111111111271e-01,2.111111111111111105e-01
1.840000000000000000e+03,5.438416140907283980e-01,7.415467948006436612e-03,7.074451875771386664e-03,2.611111111111111271e-01,2.111111111111111105e-01
1.845000000000000000e+03,5.438154154319502220e-01,7.367115528247068952e-03,7.036500511695368588e-03,2.611111111111111271e-01,2.111111111111111105e-01
1.850000000000000000e+03,5.437890880174106600e-01,7.319172564568369142e-03,6.998841555891948361e-03,2.611111111111111271e-01,2.111111111111111105e-01
1.855000000000000000e+03,5.437626325692085372e-01,7.271634740393904082e-03,6.961472106387311086e-03,2.611111111111111271e-01,2.111111111111111105e-01
1.860000000000000000e+03,5.437360497957410832e-01,7.224497797154712762e-03,6.924389297312687902e-03,2.611111111111111271e-01,2.111111111111111105e-01
1.865000000000000000e+03,5.437093403916611889e-01,7.177757533337960488e-03,6.887590298353155407e-03,2.583333333333333592e-01,2.111111111111111105e-01
1.870000000000000000e+03,5.436825050378384372e-01,7.131409803553336729e-03,6.851072314206412342e-03,2.583333333333333592e-01,2.111111111111111105e-01
1.875000000000000000e+03,5.436555444013242422e-01,7.085450517616977140e-03,6.814832584051761649e-03,2.583333333333333592e-01,2.111111111111111105e-01
1.880000000000000000e+03,5.436284591353199858e-01,7.039875639652371994e-03,6.778868381028682957e-03,2.583333333333333592e-01,2.111111111111111105e-01
1.885000000000000000e+03,5.436012498791500391e-01,6.994681187208121390e-03,6.743177011725027571e-03,2.583333333333333592e-01,2.111111111111111105e-01
1.890000000000000000e+03,5.435739172582374490e-01,6.949863230391979500e-03,6.707755815674508980e-03,2.583333333333333592e-01,2.111111111111111105e-01
1.895000000000000000e+03,5.435464618840830653e-01,6.905417891021029160e-03,6.672602164863316275e-03,2.583333333333333592e-01,2.083333333333333426e-01
1.900000000000000000e+03,5.435188843542484438e-01,6.861341341787574773e-03,6.637713463245618895e-03,2.583333333333333592e-01,2.083333333333333426e-01
1.905000000000000000e+03,5.434911852523415243e-01,6.817629805440408343e-03,6.603087146267914986e-03,2.583333333333333592e-01,2.083333333333333426e-01
1.910000000000000000e+03,5.434633651480047511e-01,6.774279553981208367e-03,6.568720680401766293e-03,2.583333333333333592e-01,2.083333333333333426e-01
1.915000000000000000e+03,5.434354245969070796e-01,6.731286907875713363e-03,6.534611562685041855e-03,2.583333333333333592e-01,2.083333333333333426e-01
1.920000000000000000e+03,5.434073641407376476e-01,6.688648235279431517e-03,6.500757320271186544e-03,2.555555555555555358e-01,2.083333333333333426e-01
1.925000000000000000e+03,5.433791843072031114e-01,6.646359951277441488e-03,6.467155509986666218e-03,2.555555555555555358e-01,2.083333333333333426e-01
1.930000000000000000e+03,5.433508856100263129e-01,6.604418517138191565e-03,6.433803717896084684e-03,2.527777777777777679e-01,2.083333333333333426e-01
1.935000000000000000e+03,5.433224685489481676e-01,6.562820439580916397e-03,6.400699558875121674e-03,2.500000000000000000e-01,2.083333333333333426e-01
1.940000000000000000e+03,5.432939336097322158e-01,6.521562270056355595e-03,6.367840676190835575e-03,2.500000000000000000e-01,2.083333333333333426e-01
1.945000000000000000e+03,5.432652812641697304e-01,6.480640604040621526e-03,6.335224741089400327e-03,2.500000000000000000e-01,2.083333333333333426e-01
1.950000000000000000e+03,5.432365119700887091e-01,6.440052080341829473e-03,6.302849452391009327e-03,2.500000000000000000e-01,2.055555555555555469e-01
1.955000000000000000e+03,5.432076261713637555e-01,6.399793380419299335e-03,6.270712536091915985e-03,2.500000000000000000e-01,2.055555555555555469e-01
1.960000000000000000e+03,5.431786242979282919e-01,6.359861227715124174e-03,6.238811744973144294e-03,2.500000000000000000e-01,2.055555555555555469e-01
1.965000000000000000e+03,5.431495067657883258e-01,6.320252386997724826e-03,6.207144858216249311e-03,2.500000000000000000e-01,2.055555555555555469e-01
1.970000000000000000e+03,5.431202739770386589e-01,6.280963663717261357e-03,6.175709681025434543e-03,2.500000000000000000e-01,2.000000000000000111e-01
1.975000000000000000e+03,5.430909263198797632e-01,6.241991903372634196e-03,6.144504044256347136e-03,2.500000000000000000e-01,2.000000000000000111e-01
1.980000000000000000e+03,5.430614641686365429e-01,6.203333990889834705e-03,6.113525804051092929e-03,2.500000000000000000e-01,2.000000000000000111e-01
1.985000000000000000e+03,5.430318878837792074e-01,6.164986850011418794e-03,6.082772841479543342e-03,2.500000000000000000e-01,2.000000000000000111e-01
1.990000000000000000e+03,5.430021978119451420e-01,6.126947442696896277e-03,6.052243062186660021e-03,2.527777777777777679e-01,2.000000000000000111e-01
1.995000000000000000e+03,5.429723942859616681e-01,6.089212768533787054e-03,6.021934396045899689e-03,2.527777777777777679e-01,2.000000000000000111e-01
2.000000000000000000e+03,5.429424776248706896e-01,6.051779864159187970e-03,5.991844796818373078e-03,2.527777777777777679e-01,2.000000000000000111e-01
2.005000000000000000e+03,5.429124481339548947e-01,6.014645802691603177e-03,5.961972241817757069e-03,2.527777777777777679e-01,2.000000000000000111e-01
2.010000000000000000e+03,5.428823061047641785e-01,5.977807693172823740e-03,5.932314731580861158e-03,2.527777777777777679e-01,2.000000000000000111e-01
2.015000000000000000e+03,5.428520518151437324e-01,5.941262680019692571e-03,5.902870289543640965e-03,2.527777777777777679e-01,2.000000000000000111e-01
2.020000000000000000e+03,5.428216855292635756e-01,5.905007942485530903e-03,5.873636961722676977e-03,2.527777777777777679e-01,2.000000000000000111e-01
2.025000000000000000e+03,5.427912074976478651e-01,5.869040694131080586e-03,5.844612816401854004e-03,2.500000000000000000e-01,2.000000000000000111e-01
2.030000000000000000e+03,5.427606179572067591e-01,5.833358182304690734e-03,5.815795943824325458e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.035000000000000000e+03,5.427299171312678361e-01,5.797957687631700996e-03,5.787184455889470176e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.040000000000000000e+03,5.426991052296085138e-01,5.762836523512671061e-03,5.758776485854892949e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.045000000000000000e+03,5.426681824484906880e-01,5.727992035630441632e-03,5.730570188043276197e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.050000000000000000e+03,5.426371489706940388e-01,5.693421601465759735e-03,5.702563737554050723e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.055000000000000000e+03,5.426060049655515583e-01,5.659122629821345188e-03,5.674755329979722443e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.060000000000000000e+03,5.425747505889849664e-01,5.625092560354198745e-03,5.647143181126874217e-03,2.500000000000000000e-01,1.972222222222222154e-01
2.065000000000000000e+03,5.425433859835412376e-01,5.591328863116025276e-03,5.619725526741609425e-03,2.472222222222222321e-01,1.944444444444444475e-01
2.070000000000000000e+03,5.425119112784292374e-01,5.557829038101596772e-03,5.592500622239498891e-03,2.472222222222222321e-01,1.944444444444444475e-01
2.075000000000000000e+03,5.424803265895576931e-01,5.524590614804933755e-03,5.565466742439796090e-03,2.416666666666666685e-01,1.944444444444444475e-01
2.080000000000000000e+03,5.424486320195721634e-01,5.491611151783061355e-03,5.538622181304023867e-03,2.416666666666666685e-01,1.944444444444444475e-01
2.085000000000000000e+03,5.424168276578945624e-01,5.458888236227362606e-03,5.511965251678624736e-03,2.416666666666666685e-01,1.944444444444444475e-01
2.090000000000000000e+03,5.423849135807616850e-01,5.426419483542156003e-03,5.485494285041816152e-03,2.416666666666666685e-01,1.944444444444444475e-01
2.095000000000000000e+03,5.423528898512636198e-01,5.394202536930605731e-03,5.459207631254446060e-03,2.388888888888889006e-01,1.916666666666666796e-01
2.100000000000000000e+03,5.423207565193842727e-01,5.362235066987613291e-03,5.433103658314710795e-03,2.388888888888889006e-01,1.916666666666666796e-01
2.105000000000000000e+03,5.422885136220414459e-01,5.330514771299701797e-03,5.407180752116958269e-03,2.388888888888889006e-01,1.916666666666666796e-01
2.110000000000000000e+03,5.422561611831265838e-01,5.299039374051655281e-03,5.381437316214042997e-03,2.361111111111111049e-01,1.916666666666666796e-01
2.115000000000000000e+03,5.422236992135457401e-01,5.267806625639898273e-03,5.355871771583617207e-03,2.361111111111111049e-01,1.916666666666666796e-01
2.120000000000000000e+03,5.421911277112601013e-01,5.236814302292345027e-03,5.330482556398005896e-03,2.361111111111111049e-01,1.888888888888888840e-01
2.125000000000000000e+03,5.421584466613276199e-01,5.206060205694740955e-03,5.305268125797684906e-03,2.333333333333333370e-01,1.861111111111111160e-01
2.130000000000000000e+03,5.421256560359438703e-01,5.175542162623263803e-03,5.280226951668259665e-03,2.305555555555555691e-01,1.861111111111111160e-01
2.135000000000000000e+03,5.420927557944831277e-01,5.145258024583325603e-03,5.255357522421010529e-03,2.333333333333333370e-01,1.861111111111111160e-01
2.140000000000000000e+03,5.420597458835412219e-01,5.115205667454434009e-03,5.230658342776753171e-03,2.333333333333333370e-01,1.833333333333333204e-01
2.145000000000000000e+03,5.420266262369763943e-01,5.085382991141026293e-03,5.206127933553065211e-03,2.333333333333333370e-01,1.833333333333333204e-01
2.150000000000000000e+03,5.419933967759513749e-01,5.055787919229114656e-03,5.181764831454801871e-03,2.333333333333333370e-01,1.833333333333333204e-01
2.155000000000000000e+03,5.419600574089754597e-01,5.026418398648674346e-03,5.157567588867848635e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.160000000000000000e+03,5.419266080319469214e-01,4.997272399341673096e-03,5.133534773655995531e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.165000000000000000e+03,5.418930485281944209e-01,4.968347913935585759e-03,5.109664968960988575e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.170000000000000000e+03,5.418593787685199725e-01,4.939642957422355103e-03,5.085956773005544107e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.175000000000000000e+03,5.418255986112409106e-01,4.911155566842679947e-03,5.062408798899449211e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.180000000000000000e+03,5.417917079022315230e-01,4.882883800975470166e-03,5.039019674448546107e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.185000000000000000e+03,5.417577064749662386e-01,4.854825740032454699e-03,5.015788041966626545e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.190000000000000000e+03,5.417235941505611496e-01,4.826979485357834991e-03,4.992712558090198031e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.195000000000000000e+03,5.416893707378163114e-01,4.799343159132827760e-03,4.969791893595974439e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.200000000000000000e+03,5.416550360332582637e-01,4.771914904085094479e-03,4.947024733221194216e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.205000000000000000e+03,5.416205898211815528e-01,4.744692883202884098e-03,4.924409775486522471e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.210000000000000000e+03,5.415860318736906986e-01,4.717675279453880342e-03,4.901945732521743350e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.215000000000000000e+03,5.415513619507421605e-01,4.690860295508598315e-03,4.879631329893897515e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.220000000000000000e+03,5.415165798001864150e-01,4.664246153468294860e-03,4.857465306438135330e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.225000000000000000e+03,5.414816851578093670e-01,4.637831094597313734e-03,4.835446414090919728e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.230000000000000000e+03,5.414466777473733172e-01,4.611613379059721629e-03,4.813573417725829431e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.235000000000000000e+03,5.414115572806591503e-01,4.585591285660244563e-03,4.791845094991694504e-03,2.333333333333333370e-01,1.749999999999999889e-01
2.240000000000000000e+03,5.413763234575074135e-01,4.559763111589352005e-03,4.770260236153222970e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.245000000000000000e+03,5.413409759658585063e-01,4.534127172172480041e-03,4.748817643933824460e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.250000000000000000e+03,5.413055144817949804e-01,4.508681800623241809e-03,4.727516133360873743e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.255000000000000000e+03,5.412699386695809523e-01,4.483425347800652945e-03,4.706354531613160010e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.260000000000000000e+03,5.412342481817034034e-01,4.458356181970177766e-03,4.685331677870598240e-03,2.333333333333333370e-01,1.777777777777777846e-01
2.265000000000000000e+03,5.411984426589119268e-01,4.433472688568651683e-03,4.664446423166102897e-03,2.305555555555555691e-01,1.777777777777777846e-01
2.270000000000000000e+03,5.411625217302595825e-01,4.408773269972930675e-03,4.643697630239646511e-03,2.305555555555555691e-01,1.777777777777777846e-01
2.275000000000000000e+03,5.411264850131419779e-01,4.384256345272206229e-03,4.623084173394392989e-03,2.305555555555555691e-01,1.777777777777777846e-01
2.280000000000000000e+03,5.410903321133374577e-01,4.359920350043963201e-03,4.602604938354934276e-03,2.305555555555555691e-01,1.777777777777777846e-01
2.285000000000000000e+03,5.410540626250464058e-01,4.335763736133492995e-03,4.582258822127574863e-03,2.305555555555555691e-01,1.749999999999999889e-01
2.290000000000000000e+03,5.410176761309302140e-01,4.311784971436855365e-03,4.562044732862615554e-03,2.305555555555555691e-01,1.722222222222222210e-01
2.295000000000000000e+03,5.409811722021509173e-01,4.287982539687336565e-03,4.541961589718658196e-03,2.305555555555555691e-01,1.722222222222222210e-01
2.300000000000000000e+03,5.409445503984088299e-01,4.264354940245215601e-03,4.522008322728737068e-03,2.305555555555555691e-01,1.722222222222222210e-01
2.305000000000000000e+03,5.409078102679821809e-01,4.240900687890856828e-03,4.502183872668520659e-03,2.305555555555555691e-01,1.722222222222222210e-01
2.310000000000000000e+03,5.408709513477645281e-01,4.217618312621082902e-03,4.482487190926275067e-03,2.305555555555555691e-01,1.722222222222222210e-01
2.315000000000000000e+03,5.408339731633026171e-01,4.194506359448694523e-03,4.462917239374744258e-03,2.305555555555555691e-01,1.694444444444444531e-01
2.320000000000000000e+03,5.407968752288345726e-01,4.171563388205156916e-03,4.443472990244805819e-03,2.277777777777777735e-01,1.694444444444444531e-01
2.325000000000000000e+03,5.407596570473269804e-01,4.148787973346370651e-03,4.424153426000952509e-03,2.277777777777777735e-01,1.694444444444444531e-01
2.330000000000000000e+03,5.407223181105117460e-01,4.126178703761460877e-03,4.404957539218492917e-03,2.250000000000000056e-01,1.694444444444444531e-01
2.335000000000000000e+03,5.406848578989230658e-01,4.103734182584531202e-03,4.385884332462544090e-03,2.250000000000000056e-01,1.694444444444444531e-01
2.340000000000000000e+03,5.406472758819343971e-01,4.081453027009381354e-03,4.366932818168660878e-03,2.250000000000000056e-01,1.694444444444444531e-01
2.345000000000000000e+03,5.406095715177938743e-01,4.059333868107065438e-03,4.348102018525226015e-03,2.250000000000000056e-01,1.694444444444444531e-01
2.350000000000000000e+03,5.405717442536607242e-01,4.037375350646294284e-03,4.329390965357340741e-03,2.250000000000000056e-01,1.694444444444444531e-01
2.355000000000000000e+03,5.405337935256405713e-01,4.015576132916576051e-03,4.310798700012555100e-03,2.250000000000000056e-01,1.666666666666666574e-01
2.360000000000000000e+03,5.404957187588206313e-01,3.993934886554159278e-03,4.292324273247970397e-03,2.250000000000000056e-01,1.666666666666666574e-01
2.365000000000000000e+03,5.404575193673051281e-01,3.972450296370592764e-03,4.273966745119088528e-03,2.250000000000000056e-01,1.666666666666666574e-01
2.370000000000000000e+03,5.404191947542493768e-01,3.951121060183924831e-03,4.255725184870108938e-03,2.250000000000000056e-01,1.638888888888888895e-01
2.375000000000000000e+03,5.403807443118944231e-01,3.929945888652545440e-03,4.237598670825746920e-03,2.250000000000000056e-01,1.638888888888888895e-01
2.380000000000000000e+03,5.403421674216012383e-01,3.908923505111514159e-03,4.219586290284630531e-03,2.250000000000000056e-01,1.638888888888888895e-01
2.385000000000000000e+03,5.403034634538839143e-01,3.888052645411420403e-03,4.201687139414055777e-03,2.250000000000000056e-01,1.611111111111111216e-01
2.390000000000000000e+03,5.402646317684428601e-01,3.867332057759723021e-03,4.183900323146306534e-03,2.250000000000000056e-01,1.611111111111111216e-01
2.395000000000000000e+03,5.402256717141983300e-01,3.846760502564446939e-03,4.166224955076300654e-03,2.250000000000000056e-01,1.611111111111111216e-01
2.400000000000000000e+03,5.401865826293230644e-01,3.826336752280346150e-03,4.148660157360701053e-03,2.250000000000000056e-01,1.611111111111111216e-01
2.405000000000000000e+03,5.401473638412738199e-01,3.806059591257306227e-03,4.131205060618395493e-03,2.222222222222222099e-01,1.611111111111111216e-01
2.410000000000000000e+03,5.401080146668242321e-01,3.785927815591140760e-03,4.113858803832350260e-03,2.222222222222222099e-01,1.611111111111111216e-01
2.415000000000000000e+03,5.400685344120959019e-01,3.765940232976571801e-03,4.096620534252747546e-03,2.194444444444444420e-01,1.611111111111111216e-01
2.420000000000000000e+03,5.400289223725897036e-01,3.746095662562484111e-03,4.079489407301502800e-03,2.194444444444444420e-01,1.611111111111111216e-01
2.425000000000000000e+03,5.399891778332168712e-01,3.726392934809328716e-03,4.062464586478072709e-03,2.194444444444444420e-01,1.611111111111111216e-01
2.430000000000000000e+03,5.399493000683293076e-01,3.706830891348693140e-03,4.045545243266476625e-03,2.194444444444444420e-01,1.611111111111111216e-01
2.435000000000000000e+03,5.399092883417498934e-01,3.687408384844982796e-03,4.028730557043703163e-03,2.166666666666666741e-01,1.611111111111111216e-01
2.440000000000000000e+03,5.398691419068023523e-01,3.668124278859177106e-03,4.012019714989175853e-03,2.138888888888888784e-01,1.611111111111111216e-01
2.445000000000000000e+03,5.398288600063406717e-01,3.648977447714633459e-03,3.995411911995612637e-03,2.138888888888888784e-01,1.611111111111111216e-01
2.450000000000000000e+03,5.397884418727779687e-01,3.629966776364880032e-03,3.978906350580993859e-03,2.138888888888888784e-01,1.611111111111111216e-01
2.455000000000000000e+03,5.397478867281155779e-01,3.611091160263418722e-03,3.962502240801703789e-03,2.138888888888888784e-01,1.611111111111111216e-01
2.460000000000000000e+03,5.397071937839711397e-01,3.592349505235433241e-03,3.946198800166878656e-03,2.138888888888888784e-01,1.583333333333333259e-01
2.465000000000000000e+03,5.396663622416070227e-01,3.573740727351447030e-03,3.929995253553889185e-03,2.138888888888888784e-01,1.583333333333333259e-01
2.470000000000000000e+03,5.396253912919573015e-01,3.555263752802818693e-03,3.913890833124922079e-03,2.111111111111111105e-01,1.555555555555555580e-01
2.475000000000000000e+03,5.395842801156554014e-01,3.536917517779126965e-03,3.897884778244704689e-03,2.111111111111111105e-01,1.555555555555555580e-01
2.480000000000000000e+03,5.395430278830607440e-01,3.518700968347346792e-03,3.881976335399307376e-03,2.111111111111111105e-01,1.555555555555555580e-01
2.485000000000000000e+03,5.395016337542855034e-01,3.500613060332825183e-03,3.866164758116051332e-03,2.111111111111111105e-01,1.499999999999999944e-01
2.490000000000000000e+03,5.394600968792205853e-01,3.482652759202005659e-03,3.850449306884414294e-03,2.111111111111111105e-01,1.499999999999999944e-01
2.495000000000000000e+03,5.394184163975614954e-01,3.464819039946904350e-03,3.834829249078047786e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.500000000000000000e+03,5.393765914388333194e-01,3.447110886971269193e-03,3.819303858877780115e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.505000000000000000e+03,5.393346211224157027e-01,3.429527293978420523e-03,3.803872417195679288e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.510000000000000000e+03,5.392925045575680532e-01,3.412067263860737911e-03,3.788534211600045297e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.515000000000000000e+03,5.392502408434528549e-01,3.394729808590781980e-03,3.773288536241447590e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.520000000000000000e+03,5.392078290691602049e-01,3.377513949113978772e-03,3.758134691779692772e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.525000000000000000e+03,5.391652683137309054e-01,3.360418715242916542e-03,3.743071985311771568e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.530000000000000000e+03,5.391225576461793345e-01,3.343443145553145687e-03,3.728099730300737762e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.535000000000000000e+03,5.390796961255163167e-01,3.326586287280518684e-03,3.713217246505496130e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.540000000000000000e+03,5.390366828007716604e-01,3.309847196220031419e-03,3.698423859911535369e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.545000000000000000e+03,5.389935167110152525e-01,3.293224936626124727e-03,3.683718902662502358e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.550000000000000000e+03,5.389501968853789293e-01,3.276718581114420551e-03,3.669101712992753513e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.555000000000000000e+03,5.389067223430774600e-01,3.260327210564898780e-03,3.654571635160666805e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.560000000000000000e+03,5.388630920934295299e-01,3.244049914026490497e-03,3.640128019382907025e-03,2.111111111111111105e-01,1.472222222222222265e-01
2.565000000000000000e+03,5.388193051358775021e-01,3.227885788623021703e-03,3.625770221769476862e-03,2.111111111111111105e-01,1.444444444444444309e-01
2.570000000000000000e+03,5.387753604600077351e-01,3.211833939460510563e-03,3.611497604259657906e-03,2.111111111111111105e-01,1.444444444444444309e-01
2.575000000000000000e+03,5.387312570455694560e-01,3.195893479535824241e-03,3.597309534558691506e-03,2.111111111111111105e-01,1.444444444444444309e-01
2.580000000000000000e+03,5.386869938624945231e-01,3.180063529646664534e-03,3.583205386075345635e-03,2.138888888888888784e-01,1.416666666666666630e-01
2.585000000000000000e+03,5.386425698709156329e-01,3.164343218302778649e-03,3.569184537860257186e-03,2.111111111111111105e-01,1.416666666666666630e-01
2.590000000000000000e+03,5.385979840211848613e-01,3.148731681638527839e-03,3.555246374545040135e-03,2.083333333333333426e-01,1.416666666666666630e-01
2.595000000000000000e+03,5.385532352538910938e-01,3.133228063326643897e-03,3.541390286282179983e-03,2.055555555555555469e-01,1.416666666666666630e-01
2.600000000000000000e+03,5.385083224998779006e-01,3.117831514493249814e-03,3.527615668685692325e-03,2.055555555555555469e-01,1.416666666666666630e-01
2.605000000000000000e+03,5.384632446802603001e-01,3.102541193634099099e-03,3.513921922772557296e-03,2.055555555555555469e-01,1.388888888888888951e-01
2.610000000000000000e+03,5.384180007064418572e-01,3.087356266531994260e-03,3.500308454904852221e-03,2.055555555555555469e-01,1.388888888888888951e-01
2.615000000000000000e+03,5.383725894801303369e-01,3.072275906175370164e-03,3.486774676732628479e-03,2.055555555555555469e-01,1.388888888888888951e-01
2.620000000000000000e+03,5.383270098933541359e-01,3.057299292678087796e-03,3.473320005137533854e-03,2.055555555555555469e-01,1.388888888888888951e-01
2.625000000000000000e+03,5.382812608284772704e-01,3.042425613200291402e-03,3.459943862177112736e-03,2.055555555555555469e-01,1.361111111111110994e-01
2.630000000000000000e+03,5.382353411582143643e-01,3.027654061870470401e-03,3.446645675029829260e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.635000000000000000e+03,5.381892497456455260e-01,3.012983839708535672e-03,3.433424875940755284e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.640000000000000000e+03,5.381429854442305594e-01,2.998414154550076323e-03,3.420280902167947921e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.645000000000000000e+03,5.380965470978225085e-01,2.983944220971598751e-03,3.407213195929522688e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.650000000000000000e+03,5.380499335406812023e-01,2.969573260216911911e-03,3.394221204351343790e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.655000000000000000e+03,5.380031435974864662e-01,2.955300500124436337e-03,3.381304379415383133e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.660000000000000000e+03,5.379561760833502237e-01,2.941125175055655031e-03,3.368462177908740710e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.665000000000000000e+03,5.379090298038288198e-01,2.927046525824481601e-03,3.355694061373253479e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.670000000000000000e+03,5.378617035549347891e-01,2.913063799627637566e-03,3.342999496055768655e-03,2.055555555555555469e-01,1.333333333333333315e-01
2.675000000000000000e+03,5.378141961231481805e-01,2.899176249976046643e-03,3.330377952859015899e-03,2.055555555555555469e-01,1.305555555555555636e-01
2.680000000000000000e+03,5.377665062854273259e-01,2.885383136627141069e-03,3.317828907293063258e-03,2.027777777777777790e-01,1.277777777777777679e-01
2.685000000000000000e+03,5.377186328092197209e-01,2.871683725518118981e-03,3.305351839427416675e-03,2.027777777777777790e-01,1.277777777777777679e-01
2.690000000000000000e+03,5.376705744524719055e-01,2.858077288700148957e-03,3.292946233843669843e-03,2.027777777777777790e-01,1.277777777777777679e-01
2.695000000000000000e+03,5.376223299636389008e-01,2.844563104273483550e-03,3.280611579588743436e-03,2.027777777777777790e-01,1.277777777777777679e-01
2.700000000000000000e+03,5.375738980816936463e-01,2.831140456323464911e-03,3.268347370128694626e-03,2.000000000000000111e-01,1.277777777777777679e-01
2.705000000000000000e+03,5.375252775361358815e-01,2.817808634857447200e-03,3.256153103303113805e-03,2.000000000000000111e-01,1.277777777777777679e-01
2.710000000000000000e+03,5.374764670470003614e-01,2.804566935742537799e-03,3.244028281280050396e-03,1.972222222222222154e-01,1.277777777777777679e-01
2.715000000000000000e+03,5.374274653248649614e-01,2.791414660644257490e-03,3.231972410511467324e-03,1.972222222222222154e-01,1.277777777777777679e-01
2.720000000000000000e+03,5.373782710708584487e-01,2.778351116966018119e-03,3.219985001689315649e-03,1.972222222222222154e-01,1.277777777777777679e-01
2.725000000000000000e+03,5.373288829766673658e-01,2.765375617789441170e-03,3.208065569702057626e-03,1.972222222222222154e-01,1.250000000000000000e-01
2.730000000000000000e+03,5.372792997245430247e-01,2.752487481815498599e-03,3.196213633591744006e-03,1.972222222222222154e-01,1.250000000000000000e-01
2.735000000000000000e+03,5.372295199873073912e-01,2.739686033306451204e-03,3.184428716511619132e-03,1.972222222222222154e-01,1.250000000000000000e-01
2.740000000000000000e+03,5.371795424283596354e-01,2.726970602028606656e-03,3.172710345684250349e-03,1.972222222222222154e-01,1.250000000000000000e-01
2.745000000000000000e+03,5.371293657016806833e-01,2.714340523195850775e-03,3.161058052360116687e-03,1.972222222222222154e-01,1.222222222222222182e-01
2.750000000000000000e+03,5.370789884518393231e-01,2.701795137413930386e-03,3.149471371776742679e-03,1.972222222222222154e-01,1.222222222222222182e-01
2.755000000000000000e+03,5.370284093139958692e-01,2.689333790625549753e-03,3.137949843118276703e-03,1.972222222222222154e-01,1.222222222222222182e-01
2.760000000000000000e+03,5.369776269139074909e-01,2.676955834056150927e-03,3.126493009475588870e-03,1.972222222222222154e-01,1.222222222222222182e-01
2.765000000000000000e+03,5.369266398679309882e-01,2.664660624160490338e-03,3.115100417806840327e-03,1.972222222222222154e-01,1.222222222222222182e-01
2.770000000000000000e+03,5.368754467830261223e-01,2.652447522569893659e-03,3.103771618898500551e-03,1.972222222222222154e-01,1.222222222222222182e-01
2.775000000000000000e+03,5.368240462567595017e-01,2.640315896040276548e-03,3.092506167326843428e-03,1.972222222222222154e-01,1.194444444444444503e-01
2.780000000000000000e+03,5.367724368773063581e-01,2.628265116400814623e-03,3.081303621419913437e-03,1.972222222222222154e-01,1.194444444444444503e-01
2.785000000000000000e+03,5.367206172234529893e-01,2.616294560503348941e-03,3.070163543219908611e-03,1.972222222222222154e-01,1.194444444444444503e-01
2.790000000000000000e+03,5.366685858645977580e-01,2.604403610172471937e-03,3.059085498446060050e-03,1.972222222222222154e-01,1.166666666666666685e-01
2.795000000000000000e+03,5.366163413607533128e-01,2.592591652156249135e-03,3.048069056457872270e-03,1.972222222222222154e-01,1.166666666666666685e-01
2.800000000000000000e+03,5.365638822625464766e-01,2.580858078077658165e-03,3.037113790218884824e-03,1.972222222222222154e-01,1.138888888888888867e-01
2.805000000000000000e+03,5.365112071112194680e-01,2.569202284386633197e-03,3.026219276260798657e-03,1.972222222222222154e-01,1.138888888888888867e-01
2.810000000000000000e+03,5.364583144386291247e-01,2.557623672312788962e-03,3.015385094648054352e-03,1.972222222222222154e-01,1.138888888888888867e-01
2.815000000000000000e+03,5.364052027672470135e-01,2.546121647818746711e-03,3.004610828942799825e-03,1.972222222222222154e-01,1.083333333333333370e-01
2.820000000000000000e+03,5.363518706101577660e-01,2.534695621554107232e-03,2.993896066170295602e-03,1.972222222222222154e-01,1.083333333333333370e-01
2.825000000000000000e+03,5.362983164710585227e-01,2.523345008810017141e-03,2.983240396784697830e-03,1.972222222222222154e-01,1.083333333333333370e-01
2.830000000000000000e+03,5.362445388442570460e-01,2.512069229474380924e-03,2.972643414635271070e-03,1.916666666666666796e-01,1.083333333333333370e-01
2.835000000000000000e+03,5.361905362146689447e-01,2.500867707987611179e-03,2.962104716932974918e-03,1.916666666666666796e-01,1.083333333333333370e-01
2.840000000000000000e+03,5.361363070578157863e-01,2.489739873298992510e-03,2.951623904217407120e-03,1.916666666666666796e-01,1.083333333333333370e-01
2.845000000000000000e+03,5.360818498398213228e-01,2.478685158823657354e-03,2.941200580324214615e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.850000000000000000e+03,5.360271630174087143e-01,2.467703002400066167e-03,2.930834352352799498e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.855000000000000000e+03,5.359722450378958669e-01,2.456792846248097382e-03,2.920524830634415713e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.860000000000000000e+03,5.359170943391915465e-01,2.445954136927660800e-03,2.910271628700676887e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.865000000000000000e+03,5.358617093497904937e-01,2.435186325297892130e-03,2.900074363252379012e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.870000000000000000e+03,5.358060884887683173e-01,2.424488866476819798e-03,2.889932654128699995e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.875000000000000000e+03,5.357502301657753874e-01,2.413861219801633276e-03,2.879846124276744853e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.880000000000000000e+03,5.356941327810311737e-01,2.403302848789409373e-03,2.869814399721461271e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.885000000000000000e+03,5.356377947253173621e-01,2.392813221098391910e-03,2.859837109535848763e-03,1.916666666666666796e-01,1.055555555555555552e-01
2.890000000000000000e+03,5.355812143799709713e-01,2.382391808489747569e-03,2.849913885811585900e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.895000000000000000e+03,5.355243901168773579e-01,2.372038086789842598e-03,2.840044363629898230e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.900000000000000000e+03,5.354673202984614466e-01,2.361751535852970978e-03,2.830228181032836896e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.905000000000000000e+03,5.354100032776798468e-01,2.351531639524621648e-03,2.820464978994838279e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.910000000000000000e+03,5.353524373980127482e-01,2.341377885605159040e-03,2.810754401394627115e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.915000000000000000e+03,5.352946209934537070e-01,2.331289765814007538e-03,2.801096094987406276e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.920000000000000000e+03,5.352365523885006526e-01,2.321266775754292615e-03,2.791489709377405638e-03,1.916666666666666796e-01,1.027777777777777735e-01
2.925000000000000000e+03,5.351782298981454522e-01,2.311308414877921279e-03,2.781934896990701130e-03,1.888888888888888840e-01,1.027777777777777735e-01
2.930000000000000000e+03,5.351196518278633629e-01,2.301414186451115722e-03,2.772431313048353413e-03,1.888888888888888840e-01,1.027777777777777735e-01
2.935000000000000000e+03,5.350608164736025962e-01,2.291583597520391487e-03,2.762978615539850996e-03,1.888888888888888840e-01,1.027777777777777735e-01
2.940000000000000000e+03,5.350017221217721053e-01,2.281816158878961515e-03,2.753576465196839150e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.945000000000000000e+03,5.349423670492303717e-01,2.272111385033578207e-03,2.744224525467157602e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.950000000000000000e+03,5.348827495232725271e-01,2.262468794171760590e-03,2.734922462489162293e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.955000000000000000e+03,5.348228678016183624e-01,2.252887908129498542e-03,2.725669945066311675e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.960000000000000000e+03,5.347627201323978952e-01,2.243368252359285737e-03,2.716466644642072208e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.965000000000000000e+03,5.347023047541389351e-01,2.233909355898627044e-03,2.707312235275078846e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.970000000000000000e+03,5.346416198957520960e-01,2.224510751338897203e-03,2.698206393614554881e-03,1.888888888888888840e-01,1.000000000000000056e-01
2.975000000000000000e+03,5.345806637765168068e-01,2.215171974794592422e-03,2.689148798876057466e-03,1.861111111111111160e-01,1.000000000000000056e-01
2.980000000000000000e+03,5.345194346060656576e-01,2.205892565872974009e-03,2.680139132817417873e-03,1.861111111111111160e-01,1.000000000000000056e-01
2.985000000000000000e+03,5.344579305843694117e-01,2.196672067644111007e-03,2.671177079715015244e-03,1.861111111111111160e-01,1.000000000000000056e-01
2.990000000000000000e+03,5.343961499017205741e-01,2.187510026611234632e-03,2.662262326340260245e-03,1.861111111111111160e-01,1.000000000000000056e-01
2.995000000000000000e+03,5.343340907387176264e-01,2.178405992681524232e-03,2.653394561936362351e-03,1.861111111111111160e-01,1.000000000000000056e-01
3.000000000000000000e+03,5.342717512662473744e-01,2.169359519137217199e-03,2.644573478195338251e-03,1.861111111111111160e-01,1.000000000000000056e-01
3.005000000000000000e+03,5.342091296454681837e-01,2.160370162607073204e-03,2.635798769235294780e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.010000000000000000e+03,5.341462240277921047e-01,2.151437483038220067e-03,2.627070131577915676e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.015000000000000000e+03,5.340830325548659996e-01,2.142561043668288027e-03,2.618387264126247147e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.020000000000000000e+03,5.340195533585538890e-01,2.133740410997951673e-03,2.609749868142660807e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.025000000000000000e+03,5.339557845609165243e-01,2.124975154763752028e-03,2.601157647227136244e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.030000000000000000e+03,5.338917242741928471e-01,2.116264847911266452e-03,2.592610307295700571e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.035000000000000000e+03,5.338273706007787833e-01,2.107609066568613340e-03,2.584107556559147711e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.040000000000000000e+03,5.337627216332075930e-01,2.099007390020247391e-03,2.575649105501960200e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.045000000000000000e+03,5.336977754541281094e-01,2.090459400681117432e-03,2.567234666861495547e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.050000000000000000e+03,5.336325301362835338e-01,2.081964684071070572e-03,2.558863955607328274e-03,1.861111111111111160e-01,9.722222222222222376e-02
3.055000000000000000e+03,5.335669837424891204e-01,2.073522828789620218e-03,2.550536688920916357e-03,1.833333333333333204e-01,9.722222222222222376e-02
3.060000000000000000e+03,5.335011343256100824e-01,2.065133426490980365e-03,2.542252586175365679e-03,1.805555555555555525e-01,9.722222222222222376e-02
3.065000000000000000e+03,5.334349799285381666e-01,2.056796071859393494e-03,2.534011368915503257e-03,1.777777777777777846e-01,9.722222222222222376e-02
3.070000000000000000e+03,5.333685185841681164e-01,2.048510362584791099e-03,2.525812760838114408e-03,1.777777777777777846e-01,9.722222222222222376e-02
3.075000000000000000e+03,5.333017483153741356e-01,2.040275899338671924e-03,2.517656487772421039e-03,1.777777777777777846e-01,9.722222222222222376e-02
3.080000000000000000e+03,5.332346671349852407e-01,2.032092285750328881e-03,2.509542277660732536e-03,1.777777777777777846e-01,9.444444444444444198e-02
3.085000000000000000e+03,5.331672730457601705e-01,2.023959128383319254e-03,2.501469860539332155e-03,1.777777777777777846e-01,9.444444444444444198e-02
3.090000000000000000e+03,5.330995640403621838e-01,2.015876036712215512e-03,2.493438968519540340e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.095000000000000000e+03,5.330315381013331910e-01,2.007842623099624982e-03,2.485449335769004432e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.100000000000000000e+03,5.329631932010668871e-01,1.999858502773485362e-03,2.477500698493163150e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.105000000000000000e+03,5.328945273017823281e-01,1.991923293804605255e-03,2.469592794916926175e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.110000000000000000e+03,5.328255383554967306e-01,1.984036617084470981e-03,2.461725365266523302e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.115000000000000000e+03,5.327562243039968282e-01,1.976198096303326181e-03,2.453898151751552226e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.120000000000000000e+03,5.326865830788108935e-01,1.968407357928450910e-03,2.446110898547228414e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.125000000000000000e+03,5.326166126011802060e-01,1.960664031182746472e-03,2.438363351776804550e-03,1.805555555555555525e-01,9.444444444444444198e-02
3.130000000000000000e+03,5.325463107820288533e-01,1.952967748023528216e-03,2.430655259494175161e-03,1.805555555555555525e-01,9.166666666666666019e-02
3.135000000000000000e+03,5.324756755219341997e-01,1.945318143121552070e-03,2.422986371666668165e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.140000000000000000e+03,5.324047047110971320e-01,1.937714853840302818e-03,2.415356440157996436e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.145000000000000000e+03,5.323333962293097521e-01,1.930157520215493782e-03,2.407765218711428821e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.150000000000000000e+03,5.322617479459252898e-01,1.922645784934804173e-03,2.400212462933081718e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.155000000000000000e+03,5.321897577198252405e-01,1.915179293317826985e-03,2.392697930275430960e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.160000000000000000e+03,5.321174233993873903e-01,1.907757693296263006e-03,2.385221380020942968e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.165000000000000000e+03,5.320447428224523989e-01,1.900380635394308690e-03,2.377782573265930979e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.170000000000000000e+03,5.319717138162907144e-01,1.893047772709269532e-03,2.370381272904530535e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.175000000000000000e+03,5.318983341975681567e-01,1.885758760892384438e-03,2.363017243612866233e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.180000000000000000e+03,5.318246017723116115e-01,1.878513258129857174e-03,2.355690251833364619e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.185000000000000000e+03,5.317505143358737252e-01,1.871310925124092077e-03,2.348400065759246192e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.190000000000000000e+03,5.316760696728974889e-01,1.864151425075137071e-03,2.341146455319144479e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.195000000000000000e+03,5.316012655572794898e-01,1.857034423662310123e-03,2.333929192161920702e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.200000000000000000e+03,5.315260997521342734e-01,1.849959589026039294e-03,2.326748049641596400e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.205000000000000000e+03,5.314505700097559293e-01,1.842926591749893166e-03,2.319602802802462130e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.210000000000000000e+03,5.313746740715807881e-01,1.835935104842779768e-03,2.312493228364340559e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.215000000000000000e+03,5.312984096681492296e-01,1.828984803721367750e-03,2.305419104707958407e-03,1.833333333333333204e-01,9.166666666666666019e-02
3.220000000000000000e+03,5.312217745190663809e-01,1.822075366192663689e-03,2.298380211860524391e-03,1.805555555555555525e-01,9.166666666666666019e-02
3.225000000000000000e+03,5.311447663329629254e-01,1.815206472436780650e-03,2.291376331481396068e-03,1.777777777777777846e-01,9.166666666666666019e-02
3.230000000000000000e+03,5.310673828074551350e-01,1.808377804989881078e-03,2.284407246847945314e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.235000000000000000e+03,5.309896216291037918e-01,1.801589048727308788e-03,2.277472742841520504e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.240000000000000000e+03,5.309114804733736648e-01,1.794839890846876632e-03,2.270572605933556150e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.245000000000000000e+03,5.308329570045914325e-01,1.788130020852338273e-03,2.263706624171853837e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.250000000000000000e+03,5.307540488759034947e-01,1.781459130537016737e-03,2.256874587166968552e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.255000000000000000e+03,5.306747537292328953e-01,1.774826913967610326e-03,2.250076286078727707e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.260000000000000000e+03,5.305950691952361353e-01,1.768233067468152073e-03,2.243311513602906735e-03,1.805555555555555525e-01,8.888888888888889228e-02
3.265000000000000000e+03,5.305149928932589853e-01,1.761677289604139402e-03,2.236580063958025673e-03,1.805555555555555525e-01,8.888888888888889228e-02
3.270000000000000000e+03,5.304345224312919660e-01,1.755159281166801706e-03,2.229881732872275851e-03,1.805555555555555525e-01,8.888888888888889228e-02
3.275000000000000000e+03,5.303536554059250507e-01,1.748678745157556140e-03,2.223216317570566279e-03,1.805555555555555525e-01,8.888888888888889228e-02
3.280000000000000000e+03,5.302723894023018136e-01,1.742235386772583760e-03,2.216583616761714452e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.285000000000000000e+03,5.301907219940732441e-01,1.735828913387584558e-03,2.209983430625747734e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.290000000000000000e+03,5.301086507433504513e-01,1.729459034542648937e-03,2.203415560801375624e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.295000000000000000e+03,5.300261732006570359e-01,1.723125461927319142e-03,2.196879810373481099e-03,1.777777777777777846e-01,8.888888888888889228e-02
3.300000000000000000e+03,5.299432869048810169e-01,1.716827909365756721e-03,2.190375983860860885e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.305000000000000000e+03,5.298599893832264263e-01,1.710566092802070235e-03,2.183903887203987853e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.310000000000000000e+03,5.297762781511627939e-01,1.704339730285770469e-03,2.177463327752943850e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.315000000000000000e+03,5.296921507123759643e-01,1.698148541957393912e-03,2.171054114255458779e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.320000000000000000e+03,5.296076045587169157e-01,1.691992250034217741e-03,2.164676056845046392e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.325000000000000000e+03,5.295226371701505785e-01,1.685870578796148933e-03,2.158328967029295772e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.330000000000000000e+03,5.294372460147042103e-01,1.679783254571716369e-03,2.152012657678231775e-03,1.777777777777777846e-01,8.611111111111111049e-02
3.335000000000000000e+03,5.293514285484136606e-01,1.673730005724214731e-03,2.145726943012815115e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.340000000000000000e+03,5.292651822152711905e-01,1.667710562637958558e-03,2.139471638593550863e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.345000000000000000e+03,5.291785044471710719e-01,1.661724657704673983e-03,2.133246561309188900e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.350000000000000000e+03,5.290913926638552978e-01,1.655772025310012132e-03,2.127051529365557928e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.355000000000000000e+03,5.290038442728578483e-01,1.649852401820177655e-03,2.120886362274491867e-03,1.722222222222222210e-01,8.611111111111111049e-02
3.360000000000000000e+03,5.289158566694490693e-01,1.643965525568696689e-03,2.114750880842858598e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.365000000000000000e+03,5.288274272365789397e-01,1.638111136843274813e-03,2.108644907161707528e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.370000000000000000e+03,5.287385533448198949e-01,1.632288977872803316e-03,2.102568264595503899e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.375000000000000000e+03,5.286492323523092063e-01,1.626498792814455889e-03,2.096520777771481055e-03,1.749999999999999889e-01,8.611111111111111049e-02
3.380000000000000000e+03,5.285594616046895844e-01,1.620740327740908919e-03,2.090502272569088119e-03,1.722222222222222210e-01,8.611111111111111049e-02
3.385000000000000000e+03,5.284692384350504479e-01,1.615013330627682563e-03,2.084512576109527008e-03,1.694444444444444531e-01,8.611111111111111049e-02
3.390000000000000000e+03,5.283785601638677498e-01,1.609317551340574406e-03,2.078551516745400039e-03,1.694444444444444531e-01,8.611111111111111049e-02
3.395000000000000000e+03,5.282874240989429149e-01,1.603652741623218464e-03,2.072618924050468117e-03,1.694444444444444531e-01,8.611111111111111049e-02
3.400000000000000000e+03,5.281958275353419996e-01,1.598018655084726142e-03,2.066714628809472251e-03,1.694444444444444531e-01,8.611111111111111049e-02
3.405000000000000000e+03,5.281037677553326315e-01,1.592415047187476602e-03,2.060838463008065214e-03,1.694444444444444531e-01,8.333333333333332871e-02
3.410000000000000000e+03,5.280112420283219477e-01,1.586841675234965674e-03,2.054990259822867243e-03,1.694444444444444531e-01,8.333333333333332871e-02
3.415000000000000000e+03,5.279182476107923128e-01,1.581298298359779236e-03,2.049169853611557731e-03,1.694444444444444531e-01,8.055555555555556080e-02
3.420000000000000000e+03,5.278247817462377034e-01,1.575784677511674796e-03,2.043377079903112205e-03,1.694444444444444531e-01,8.055555555555556080e-02
3.425000000000000000e+03,5.277308416650979828e-01,1.570300575445733766e-03,2.037611775388100017e-03,1.666666666666666574e-01,7.777777777777777901e-02
3.430000000000000000e+03,5.276364245846930645e-01,1.564845756710660533e-03,2.031873777909077011e-03,1.666666666666666574e-01,7.777777777777777901e-02
3.435000000000000000e+03,5.275415277091565214e-01,1.559419987637111673e-03,2.026162926451081838e-03,1.638888888888888895e-01,7.777777777777777901e-02
3.440000000000000000e+03,5.274461482293679726e-01,1.554023036326190616e-03,2.020479061132206440e-03,1.638888888888888895e-01,7.499999999999999722e-02
3.445000000000000000e+03,5.273502833228852493e-01,1.548654672637978522e-03,2.014822023194239378e-03,1.638888888888888895e-01,7.499999999999999722e-02
3.450000000000000000e+03,5.272539301538752277e-01,1.543314668180205233e-03,2.009191654993447082e-03,1.611111111111111216e-01,7.499999999999999722e-02
3.455000000000000000e+03,5.271570858730437736e-01,1.538002796296965118e-03,2.003587799991378079e-03,1.611111111111111216e-01,7.499999999999999722e-02
3.460000000000000000e+03,5.270597476175662432e-01,1.532718832057566264e-03,1.998010302745792128e-03,1.583333333333333259e-01,7.499999999999999722e-02
3.465000000000000000e+03,5.269619125110150959e-01,1.527462552245442999e-03,1.992459008901655265e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.470000000000000000e+03,5.268635776632885070e-01,1.522233735347151016e-03,1.986933765182226797e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.475000000000000000e+03,5.267647401705370935e-01,1.517032161541482854e-03,1.981434419380230429e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.480000000000000000e+03,5.266653971150901947e-01,1.511857612688622191e-03,1.975960820349067885e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.485000000000000000e+03,5.265655455653813766e-01,1.506709872319419346e-03,1.970512817994185626e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.490000000000000000e+03,5.264651825758730475e-01,1.501588725624730105e-03,1.965090263264441129e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.495000000000000000e+03,5.263643051869801859e-01,1.496493959444847354e-03,1.959693008143614020e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.500000000000000000e+03,5.262629104249931800e-01,1.491425362258998839e-03,1.954320905641944092e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.505000000000000000e+03,5.261609953020000008e-01,1.486382724174936882e-03,1.948973809787763432e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.510000000000000000e+03,5.260585568158069325e-01,1.481365836918610915e-03,1.943651575619215937e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.515000000000000000e+03,5.259555919498596355e-01,1.476374493823894235e-03,1.938354059176041659e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.520000000000000000e+03,5.258520976731619889e-01,1.471408489822415054e-03,1.933081117491424264e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.525000000000000000e+03,5.257480709401943786e-01,1.466467621433440241e-03,1.927832608583924341e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.530000000000000000e+03,5.256435086908320953e-01,1.461551686753844717e-03,1.922608391449487971e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.535000000000000000e+03,5.255384078502615131e-01,1.456660485448155011e-03,1.917408326053511233e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.540000000000000000e+03,5.254327653288958233e-01,1.451793818738663071e-03,1.912232273322981039e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.545000000000000000e+03,5.253265780222897696e-01,1.446951489395597321e-03,1.907080095138705741e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.550000000000000000e+03,5.252198428110543826e-01,1.442133301727396280e-03,1.901951654327571108e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.555000000000000000e+03,5.251125565607687173e-01,1.437339061571016666e-03,1.896846814654903424e-03,1.555555555555555580e-01,7.222222222222221544e-02
3.560000000000000000e+03,5.250047161218930336e-01,1.432568576282328447e-03,1.891765440816901541e-03,1.555555555555555580e-01,6.944444444444444753e-02
3.565000000000000000e+03,5.248963183296787571e-01,1.427821654726582319e-03,1.886707398433075432e-03,1.555555555555555580e-01,6.666666666666666574e-02
3.570000000000000000e+03,5.247873600040793285e-01,1.423098107268925758e-03,1.881672554038846734e-03,1.555555555555555580e-01,6.388888888888888395e-02
3.575000000000000000e+03,5.246778379496589428e-01,1.418397745765000812e-03,1.876660775078130847e-03,1.555555555555555580e-01,6.388888888888888395e-02
3.580000000000000000e+03,5.245677489555008455e-01,1.413720383551601107e-03,1.871671929896018792e-03,1.555555555555555580e-01,6.388888888888888395e-02
3.585000000000000000e+03,5.244570897951138511e-01,1.409065835437388683e-03,1.866705887731529099e-03,1.555555555555555580e-01,6.388888888888888395e-02
3.590000000000000000e+03,5.243458572263388628e-01,1.404433917693686303e-03,1.861762518710395262e-03,1.555555555555555580e-01,6.388888888888888395e-02
3.595000000000000000e+03,5.242340479912538376e-01,1.399824448045320279e-03,1.856841693837960527e-03,1.527777777777777901e-01,6.388888888888888395e-02
3.600000000000000000e+03,5.241216588160776402e-01,1.395237245661523151e-03,1.851943284992069649e-03,1.527777777777777901e-01,6.388888888888888395e-02
3.605000000000000000e+03,5.240086864110731213e-01,1.390672131146919194e-03,1.847067164916089445e-03,1.527777777777777901e-01,6.388888888888888395e-02
3.610000000000000000e+03,5.238951274704486405e-01,1.386128926532541805e-03,1.842213207211926534e-03,1.499999999999999944e-01,6.388888888888888395e-02
3.615000000000000000e+03,5.237809786722594785e-01,1.381607455266926346e-03,1.837381286333172577e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.620000000000000000e+03,5.236662366783064737e-01,1.377107542207261972e-03,1.832571277578231303e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.625000000000000000e+03,5.235508981340361023e-01,1.372629013610592898e-03,1.827783057083573253e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.630000000000000000e+03,5.234349596684368944e-01,1.368171697125093820e-03,1.823016501817002234e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.635000000000000000e+03,5.233184178939358500e-01,1.363735421781373533e-03,1.818271489570999185e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.640000000000000000e+03,5.232012694062944114e-01,1.359320017983868317e-03,1.813547898956099870e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.645000000000000000e+03,5.230835107845014376e-01,1.354925317502262208e-03,1.808845609394389448e-03,1.444444444444444309e-01,6.388888888888888395e-02
3.650000000000000000e+03,5.229651385906677330e-01,1.350551153462979919e-03,1.804164501112948691e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.655000000000000000e+03,5.228461493699160245e-01,1.346197360340726590e-03,1.799504455137456967e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.660000000000000000e+03,5.227265396502731587e-01,1.341863773950081537e-03,1.794865353285782228e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.665000000000000000e+03,5.226063059425586355e-01,1.337550231437141220e-03,1.790247078161654685e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.670000000000000000e+03,5.224854447402728086e-01,1.333256571271233554e-03,1.785649513148383207e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.675000000000000000e+03,5.223639525194845312e-01,1.328982633236649785e-03,1.781072542402626149e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.680000000000000000e+03,5.222418257387162477e-01,1.324728258424450085e-03,1.776516050848193614e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.685000000000000000e+03,5.221190608388285304e-01,1.320493289224331174e-03,1.771979924169956840e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.690000000000000000e+03,5.219956542429038393e-01,1.316277569316514099e-03,1.767464048807725280e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.695000000000000000e+03,5.218716023561283945e-01,1.312080943663697288e-03,1.762968311950246841e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.700000000000000000e+03,5.217469015656721609e-01,1.307903258503057518e-03,1.758492601529210945e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.705000000000000000e+03,5.216215482405690551e-01,1.303744361338307926e-03,1.754036806213325967e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.710000000000000000e+03,5.214955387315945989e-01,1.299604100931777469e-03,1.749600815402422259e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.715000000000000000e+03,5.213688693711432398e-01,1.295482327296568247e-03,1.745184519221625865e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.720000000000000000e+03,5.212415364731030065e-01,1.291378891688743386e-03,1.740787808515555438e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.725000000000000000e+03,5.211135363327297210e-01,1.287293646599553748e-03,1.736410574842585722e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.730000000000000000e+03,5.209848652265202107e-01,1.283226445747733587e-03,1.732052710469138366e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.735000000000000000e+03,5.208555194120828569e-01,1.279177144071822012e-03,1.727714108364032143e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.740000000000000000e+03,5.207254951280082533e-01,1.275145597722532591e-03,1.723394662192870037e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.745000000000000000e+03,5.205947885937366459e-01,1.271131664055173910e-03,1.719094266312472729e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.750000000000000000e+03,5.204633960094261491e-01,1.267135201622109596e-03,1.714812815765351557e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.755000000000000000e+03,5.203313135558175206e-01,1.263156070165256288e-03,1.710550206274230253e-03,1.444444444444444309e-01,6.111111111111110911e-02
3.760000000000000000e+03,5.201985373940981594e-01,1.259194130608647317e-03,1.706306334236604421e-03,1.444444444444444309e-01,5.833333333333333426e-02
3.765000000000000000e+03,5.200650636657653259e-01,1.255249245051000273e-03,1.702081096719342858e-03,1.444444444444444309e-01,5.833333333333333426e-02
3.770000000000000000e+03,5.199308884924870311e-01,1.251321276758360270e-03,1.697874391453329428e-03,1.444444444444444309e-01,5.833333333333333426e-02
3.775000000000000000e+03,5.197960079759612606e-01,1.247410090156778973e-03,1.693686116828151990e-03,1.444444444444444309e-01,5.833333333333333426e-02
3.780000000000000000e+03,5.196604181977745318e-01,1.243515550825016617e-03,1.689516171886832523e-03,1.444444444444444309e-01,5.555555555555555247e-02
3.785000000000000000e+03,5.195241152192582312e-01,1.239637525487304092e-03,1.685364456320576120e-03,1.444444444444444309e-01,5.555555555555555247e-02
3.790000000000000000e+03,5.193870950813433973e-01,1.235775882006141888e-03,1.681230870463586114e-03,1.444444444444444309e-01,5.555555555555555247e-02
3.795000000000000000e+03,5.192493538044141710e-01,1.231930489375135038e-03,1.677115315287903063e-03,1.444444444444444309e-01,5.555555555555555247e-02
3.800000000000000000e+03,5.191108873881596919e-01,1.228101217711862750e-03,1.673017692398287527e-03,1.416666666666666630e-01,5.277777777777777762e-02
3.805000000000000000e+03,5.189716918114238853e-01,1.224287938250801172e-03,1.668937904027136248e-03,1.388888888888888951e-01,5.277777777777777762e-02
3.810000000000000000e+03,5.188317630320541385e-01,1.220490523336283236e-03,1.664875853029438007e-03,1.388888888888888951e-01,5.277777777777777762e-02
3.815000000000000000e+03,5.186910969867485344e-01,1.216708846415474107e-03,1.660831442877770897e-03,1.388888888888888951e-01,5.277777777777777762e-02
3.820000000000000000e+03,5.185496895908997539e-01,1.212942782031425568e-03,1.656804577657321285e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.825000000000000000e+03,5.184075367384400890e-01,1.209192205816128672e-03,1.652795162060960443e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.830000000000000000e+03,5.182646343016820145e-01,1.205456994483628625e-03,1.648803101384338759e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.835000000000000000e+03,5.181209781311586493e-01,1.201737025823170239e-03,1.644828301521022215e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.840000000000000000e+03,5.179765640554619965e-01,1.198032178692376350e-03,1.640870668957665306e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.845000000000000000e+03,5.178313878810788529e-01,1.194342333010472859e-03,1.636930110769204121e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.850000000000000000e+03,5.176854453922263843e-01,1.190667369751535667e-03,1.633006534614108623e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.855000000000000000e+03,5.175387323506840387e-01,1.187007170937785750e-03,1.629099848729652703e-03,1.388888888888888951e-01,5.000000000000000278e-02
3.860000000000000000e+03,5.173912444956251244e-01,1.183361619632920239e-03,1.625209961927198774e-03,1.388888888888888951e-01,4.722222222222222099e-02
3.865000000000000000e+03,5.172429775434458366e-01,1.179730599935470588e-03,1.621336783587556084e-03,1.388888888888888951e-01,4.722222222222222099e-02
3.870000000000000000e+03,5.170939271875920618e-01,1.176113996972194585e-03,1.617480223656342277e-03,1.361111111111110994e-01,4.722222222222222099e-02
3.875000000000000000e+03,5.169440890983855175e-01,1.172511696891522567e-03,1.613640192639377059e-03,1.361111111111110994e-01,4.722222222222222099e-02
3.880000000000000000e+03,5.167934589228464493e-01,1.168923586857015121e-03,1.609816601598105558e-03,1.361111111111110994e-01,4.722222222222222099e-02
3.885000000000000000e+03,5.166420322845156621e-01,1.165349555040864167e-03,1.606009362145091298e-03,1.361111111111110994e-01,4.722222222222222099e-02
3.890000000000000000e+03,5.164898047832736649e-01,1.161789490617431975e-03,1.602218386439467970e-03,1.361111111111110994e-01,4.722222222222222099e-02
3.895000000000000000e+03,5.163367719951583723e-01,1.158243283756824884e-03,1.598443587182490086e-03,1.333333333333333315e-01,4.722222222222222099e-02
3.900000000000000000e+03,5.161829294721804740e-01,1.154710825618482850e-03,1.594684877613058690e-03,1.333333333333333315e-01,4.722222222222222099e-02
3.905000000000000000e+03,5.160282727421370286e-01,1.151192008344829702e-03,1.590942171503323616e-03,1.333333333333333315e-01,4.722222222222222099e-02
3.910000000000000000e+03,5.158727973084227258e-01,1.147686725054933386e-03,1.587215383154274044e-03,1.333333333333333315e-01,4.722222222222222099e-02
3.915000000000000000e+03,5.157164986498393722e-01,1.144194869838213247e-03,1.583504427391384771e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.920000000000000000e+03,5.155593722204032670e-01,1.140716337748172481e-03,1.579809219560265963e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.925000000000000000e+03,5.154014134491498034e-01,1.137251024796163317e-03,1.576129675522373831e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.930000000000000000e+03,5.152426177399367369e-01,1.133798827945185165e-03,1.572465711650713723e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.935000000000000000e+03,5.150829804712451221e-01,1.130359645103723096e-03,1.568817244825584196e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.940000000000000000e+03,5.149224969959774745e-01,1.126933375119597595e-03,1.565184192430356218e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.945000000000000000e+03,5.147611626412542662e-01,1.123519917773867444e-03,1.561566472347255836e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.950000000000000000e+03,5.145989727082084242e-01,1.120119173774748430e-03,1.557964002953193252e-03,1.305555555555555636e-01,4.722222222222222099e-02
3.955000000000000000e+03,5.144359224717760526e-01,1.116731044751577374e-03,1.554376703115615535e-03,1.277777777777777679e-01,4.722222222222222099e-02
3.960000000000000000e+03,5.142720071804871562e-01,1.113355433248784188e-03,1.550804492188356722e-03,1.277777777777777679e-01,4.722222222222222099e-02
3.965000000000000000e+03,5.141072220562515893e-01,1.109992242719918783e-03,1.547247290007549517e-03,1.277777777777777679e-01,4.722222222222222099e-02
3.970000000000000000e+03,5.139415622941451156e-01,1.106641377521694249e-03,1.543705016887543264e-03,1.277777777777777679e-01,4.722222222222222099e-02
3.975000000000000000e+03,5.137750230621908054e-01,1.103302742908069496e-03,1.540177593616828215e-03,1.250000000000000000e-01,4.722222222222222099e-02
3.980000000000000000e+03,5.136075995011395445e-01,1.099976245024339916e-03,1.536664941454017694e-03,1.222222222222222182e-01,4.722222222222222099e-02
3.985000000000000000e+03,5.134392867242473235e-01,1.096661790901288765e-03,1.533166982123828530e-03,1.222222222222222182e-01,4.722222222222222099e-02
3.990000000000000000e+03,5.132700798170505285e-01,1.093359288449347001e-03,1.529683637813087716e-03,1.194444444444444503e-01,4.722222222222222099e-02
3.995000000000000000e+03,5.130999738371386787e-01,1.090068646452786944e-03,1.526214831166762065e-03,1.194444444444444503e-01,4.722222222222222099e-02
4.000000000000000000e+03,5.129289638139239438e-01,1.086789774563944131e-03,1.522760485284020606e-03,1.194444444444444503e-01,4.722222222222222099e-02
4.005000000000000000e+03,5.127570447484089966e-01,1.083522583297473431e-03,1.519320523714291988e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.010000000000000000e+03,5.125842116129523118e-01,1.080266984024625320e-03,1.515894870453372845e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.015000000000000000e+03,5.124104593510296901e-01,1.077022888967563803e-03,1.512483449939528357e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.020000000000000000e+03,5.122357828769946719e-01,1.073790211193691472e-03,1.509086187049636391e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.025000000000000000e+03,5.120601770758351767e-01,1.070568864610015785e-03,1.505703007095335116e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.030000000000000000e+03,5.118836368029276995e-01,1.067358763957559128e-03,1.502333835819198368e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.035000000000000000e+03,5.117061568837893981e-01,1.064159824805757182e-03,1.498978599390926852e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.040000000000000000e+03,5.115277321138262945e-01,1.060971963546919949e-03,1.495637224403551045e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.045000000000000000e+03,5.113483572580798109e-01,1.057795097390705355e-03,1.492309637869672270e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.050000000000000000e+03,5.111680270509697532e-01,1.054629144358622782e-03,1.488995767217692057e-03,1.166666666666666685e-01,4.722222222222222099e-02
4.055000000000000000e+03,5.109867361960345189e-01,1.051474023278551771e-03,1.485695540288087908e-03,1.138888888888888867e-01,4.444444444444444614e-02
4.060000000000000000e+03,5.108044793656689730e-01,1.048329653779313426e-03,1.482408885329686244e-03,1.138888888888888867e-01,4.444444444444444614e-02
4.065000000000000000e+03,5.106212512008587723e-01,1.045195956285245500e-03,1.479135730995953784e-03,1.138888888888888867e-01,4.444444444444444614e-02
4.070000000000000000e+03,5.104370463109114686e-01,1.042072852010811736e-03,1.475876006341322313e-03,1.138888888888888867e-01,4.444444444444444614e-02
4.075000000000000000e+03,5.102518592731858371e-01,1.038960262955237676e-03,1.472629640817507603e-03,1.138888888888888867e-01,4.444444444444444614e-02
4.080000000000000000e+03,5.100656846328173177e-01,1.035858111897171611e-03,1.469396564269850013e-03,1.138888888888888867e-01,4.444444444444444614e-02
4.085000000000000000e+03,5.098785169024402375e-01,1.032766322389372425e-03,1.466176706933684576e-03,1.138888888888888867e-01,4.166666666666666435e-02
4.090000000000000000e+03,5.096903505619074792e-01,1.029684818753424545e-03,1.462969999430700037e-03,1.138888888888888867e-01,4.166666666666666435e-02
4.095000000000000000e+03,5.095011800580064865e-01,1.026613526074473051e-03,1.459776372765347538e-03,1.138888888888888867e-01,3.888888888888888951e-02
4.100000000000000000e+03,5.093109998041730480e-01,1.023552370195985033e-03,1.456595758321210061e-03,1.138888888888888867e-01,3.611111111111110772e-02
4.105000000000000000e+03,5.091198041802007523e-01,1.020501277714553658e-03,1.453428087857451881e-03,1.138888888888888867e-01,3.611111111111110772e-02
4.110000000000000000e+03,5.089275875319478892e-01,1.017460175974691829e-03,1.450273293505219881e-03,1.138888888888888867e-01,3.611111111111110772e-02
4.115000000000000000e+03,5.087343441710410197e-01,1.014428993063685048e-03,1.447131307764103203e-03,1.111111111111111049e-01,3.611111111111110772e-02
4.120000000000000000e+03,5.085400683745749939e-01,1.011407657806452295e-03,1.444002063498582263e-03,1.111111111111111049e-01,3.611111111111110772e-02
4.125000000000000000e+03,5.083447543848099714e-01,1.008396099760432499e-03,1.440885493934484281e-03,1.111111111111111049e-01,3.611111111111110772e-02
4.130000000000000000e+03,5.081483964088646665e-01,1.005394249210502878e-03,1.437781532655476322e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.135000000000000000e+03,5.079509886184069289e-01,1.002402037163909647e-03,1.434690113599550090e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.140000000000000000e+03,5.077525251493396619e-01,9.994193953452334186e-04,1.431611171055518225e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.145000000000000000e+03,5.075530001014847414e-01,9.964462561913734612e-04,1.428544639659529245e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.150000000000000000e+03,5.073524075382621623e-01,9.934825528465627588e-04,1.425490454391584649e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.155000000000000000e+03,5.071507414863658525e-01,9.905282191573891361e-04,1.422448550572083569e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.160000000000000000e+03,5.069479959354369347e-01,9.875831896678632232e-04,1.419418863858340528e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.165000000000000000e+03,5.067441648377318808e-01,9.846473996144950933e-04,1.416401330241166302e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.170000000000000000e+03,5.065392421077880014e-01,9.817207849213958372e-04,1.413395886041396085e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.175000000000000000e+03,5.063332216220849391e-01,9.788032821954055929e-04,1.410402467906490083e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.180000000000000000e+03,5.061260972187016094e-01,9.758948287212429332e-04,1.407421012807074691e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.185000000000000000e+03,5.059178626969718096e-01,9.729953624566782143e-04,1.404451458033553930e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.190000000000000000e+03,5.057085118171321669e-01,9.701048220277264404e-04,1.401493741192693125e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.195000000000000000e+03,5.054980382999698652e-01,9.672231467238648480e-04,1.398547800204211688e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.200000000000000000e+03,5.052864358264642641e-01,9.643502764932798720e-04,1.395613573297392390e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.205000000000000000e+03,5.050736980374250784e-01,9.614861519381155209e-04,1.392690999007696910e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.210000000000000000e+03,5.048598185331273358e-01,9.586307143097719512e-04,1.389780016173372719e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.215000000000000000e+03,5.046447908729405629e-01,9.557839055042045839e-04,1.386880563932093571e-03,1.111111111111111049e-01,3.333333333333333287e-02
4.220000000000000000e+03,5.044286085749563053e-01,9.529456680572546620e-04,1.383992581717566599e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.225000000000000000e+03,5.042112651156089864e-01,9.501159451399973730e-04,1.381116009256180615e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.230000000000000000e+03,5.039927539292942127e-01,9.472946805541156666e-04,1.378250786563646815e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.235000000000000000e+03,5.037730684079827492e-01,9.444818187272896850e-04,1.375396853941620624e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.240000000000000000e+03,5.035522019008294992e-01,9.416773047086167674e-04,1.372554151974366907e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.245000000000000000e+03,5.033301477137783753e-01,9.388810841640453332e-04,1.369722621525399373e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.250000000000000000e+03,5.031068991091636189e-01,9.360931033718229667e-04,1.366902203734139936e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.255000000000000000e+03,5.028824493053057898e-01,9.333133092179891725e-04,1.364092840012558119e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.260000000000000000e+03,5.026567914761038702e-01,9.305416491918616249e-04,1.361294472041846889e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.265000000000000000e+03,5.024299187506224840e-01,9.277780713815610147e-04,1.358507041769060333e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.270000000000000000e+03,5.022018242126746745e-01,9.250225244695463051e-04,1.355730491403794261e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.275000000000000000e+03,5.019725009004005756e-01,9.222749577281782844e-04,1.352964763414832771e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.280000000000000000e+03,5.017419418058408631e-01,9.195353210152973225e-04,1.350209800526800666e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.285000000000000000e+03,5.015101398745058781e-01,9.168035647698270394e-04,1.347465545716857935e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.290000000000000000e+03,5.012770880049401967e-01,9.140796400073903337e-04,1.344731942211325505e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.295000000000000000e+03,5.010427790482813171e-01,9.113634983159515403e-04,1.342008933482365194e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.300000000000000000e+03,5.008072058078155697e-01,9.086550918514769114e-04,1.339296463244626706e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.305000000000000000e+03,5.005703610385272562e-01,9.059543733336097339e-04,1.336594475451925636e-03,1.083333333333333370e-01,3.333333333333333287e-02
4.310000000000000000e+03,5.003322374466436795e-01,9.032612960413785152e-04,1.333902914293873775e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.315000000000000000e+03,5.000928276891755120e-01,9.005758138089057108e-04,1.331221724192555370e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.320000000000000000e+03,4.998521243734517228e-01,8.978978810211489785e-04,1.328550849799168057e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.325000000000000000e+03,4.996101200566495093e-01,8.952274526096605381e-04,1.325890235990663567e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.330000000000000000e+03,4.993668072453192330e-01,8.925644840483569400e-04,1.323239827866412067e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.335000000000000000e+03,4.991221783949041924e-01,8.899089313493219015e-04,1.320599570744819887e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.340000000000000000e+03,4.988762259092552331e-01,8.872607510586097944e-04,1.317969410159992123e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.345000000000000000e+03,4.986289421401399746e-01,8.846199002520828501e-04,1.315349291858338224e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.350000000000000000e+03,4.983803193867474279e-01,8.819863365312653877e-04,1.312739161795216597e-03,1.055555555555555552e-01,3.333333333333333287e-02
4.355000000000000000e+03,4.981303498951859532e-01,8.793600180192030292e-04,1.310138966131539975e-03,1.027777777777777735e-01,3.333333333333333287e-02
4.360000000000000000e+03,4.978790258579769423e-01,8.767409033563582348e-04,1.307548651230407231e-03,1.027777777777777735e-01,3.333333333333333287e-02
4.365000000000000000e+03,4.976263394135430618e-01,8.741289516965097426e-04,1.304968163653700934e-03,1.027777777777777735e-01,3.333333333333333287e-02
4.370000000000000000e+03,4.973722826456903334e-01,8.715241227026818225e-04,1.302397450158683610e-03,1.027777777777777735e-01,3.333333333333333287e-02
4.375000000000000000e+03,4.971168475830848310e-01,8.689263765430785182e-04,1.299836457694600930e-03,1.027777777777777735e-01,3.333333333333333287e-02
4.380000000000000000e+03,4.968600261987246580e-01,8.663356738870433681e-04,1.297285133399267345e-03,1.027777777777777735e-01,3.333333333333333287e-02
4.385000000000000000e+03,4.966018104094053198e-01,8.637519759010449296e-04,1.294743424595637404e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.390000000000000000e+03,4.963421920751797667e-01,8.611752442446586175e-04,1.292211278788372953e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.395000000000000000e+03,4.960811629988126636e-01,8.586054410665859473e-04,1.289688643660405780e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.400000000000000000e+03,4.958187149252289982e-01,8.560425290006763808e-04,1.287175467069496355e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.405000000000000000e+03,4.955548395409570261e-01,8.534864711619860340e-04,1.284671697044749645e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.410000000000000000e+03,4.952895284735649439e-01,8.509372311428255436e-04,1.282177281783165824e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.415000000000000000e+03,4.950227732910917888e-01,8.483947730088511928e-04,1.279692169646141128e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.420000000000000000e+03,4.947545655014725652e-01,8.458590612951537606e-04,1.277216309155985823e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.425000000000000000e+03,4.944848965519573758e-01,8.433300610023801132e-04,1.274749648992411178e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.430000000000000000e+03,4.942137578285241695e-01,8.408077375928558811e-04,1.272292137989000822e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.435000000000000000e+03,4.939411406552853823e-01,8.382920569867405520e-04,1.269843725129699875e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.440000000000000000e+03,4.936670362938891943e-01,8.357829855581790958e-04,1.267404359545246410e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.445000000000000000e+03,4.933914359429137919e-01,8.332804901314946801e-04,1.264973990509623072e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.450000000000000000e+03,4.931143307372553575e-01,8.307845379773735797e-04,1.262552567436479216e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.455000000000000000e+03,4.928357117475102300e-01,8.282950968090846714e-04,1.260140039875531351e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.460000000000000000e+03,4.925555699793507936e-01,8.258121347787020748e-04,1.257736357508970311e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.465000000000000000e+03,4.922738963728945372e-01,8.233356204733513180e-04,1.255341470147825498e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.470000000000000000e+03,4.919906818020671202e-01,8.208655229114677565e-04,1.252955327728332794e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.475000000000000000e+03,4.917059170739583873e-01,8.184018115390713629e-04,1.250577880308275172e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.480000000000000000e+03,4.914195929281728326e-01,8.159444562260712236e-04,1.248209078063306811e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.485000000000000000e+03,4.911317000361726803e-01,8.134934272626578563e-04,1.245848871283252715e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.490000000000000000e+03,4.908422290006146382e-01,8.110486953599796434e-04,1.243497210368405513e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.495000000000000000e+03,4.905511703546804325e-01,8.086102317849020067e-04,1.241154045825785396e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.500000000000000000e+03,4.902585145613997941e-01,8.061780136774402078e-04,1.238819328265393545e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.505000000000000000e+03,4.899642520129679490e-01,8.037522487029896516e-04,1.236493008396423714e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.510000000000000000e+03,4.896683730300552262e-01,8.013431371236219613e-04,1.234175037023488341e-03,1.027777777777777735e-01,3.055555555555555455e-02
4.515000000000000000e+03,4.893708678611106144e-01,7.989640175641514030e-04,1.231865365042783067e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.520000000000000000e+03,4.890717266816585473e-01,7.965245951009682383e-04,1.229563943438252791e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.525000000000000000e+03,4.887709395935883605e-01,7.941097198326023615e-04,1.227270723277725612e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.530000000000000000e+03,4.884684966244371984e-01,7.917229298326615167e-04,1.224985655709029441e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.535000000000000000e+03,4.881643877266659826e-01,7.893283581191357480e-04,1.222708691956077374e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.540000000000000000e+03,4.878586027769286071e-01,7.869419651071446866e-04,1.220439783314933128e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.545000000000000000e+03,4.875511315753339181e-01,7.845664395574601961e-04,1.218178881149844595e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.550000000000000000e+03,4.872419638447010870e-01,7.821931332240494514e-04,1.215925936889257226e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.555000000000000000e+03,4.869310892298075455e-01,7.798280352199477147e-04,1.213680902021794248e-03,1.000000000000000056e-01,3.055555555555555455e-02
4.560000000000000000e+03,4.866184972966302591e-01,7.774685576180375909e-04,1.211443728092226032e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.565000000000000000e+03,4.863041775315800064e-01,7.751146764719844730e-04,1.209214366697373543e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.570000000000000000e+03,4.859881193407282751e-01,7.727671808301822586e-04,1.206992769482033044e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.575000000000000000e+03,4.856703120490273862e-01,7.704253153141475512e-04,1.204778888134828366e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.580000000000000000e+03,4.853507448995232343e-01,7.680893324764551241e-04,1.202572674384058639e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.585000000000000000e+03,4.850294070525614787e-01,7.657592365979918204e-04,1.200374079993497866e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.590000000000000000e+03,4.847062875849861840e-01,7.634348824740130358e-04,1.198183056758184975e-03,9.722222222222222376e-02,3.055555555555555455e-02
4.595000000000000000e+03,4.843813754893316337e-01,7.611163167595372692e-04,1.195999556500154876e-03,9.444444444444444198e-02,3.055555555555555455e-02
4.600000000000000000e+03,4.840546596730066486e-01,7.588035145118770652e-04,1.193823531064143505e-03,9.444444444444444198e-02,3.055555555555555455e-02
4.605000000000000000e+03,4.837261289574724121e-01,7.564964325111829578e-04,1.191654932313301754e-03,9.166666666666666019e-02,3.055555555555555455e-02
4.610000000000000000e+03,4.833957720774127997e-01,7.541950622531967772e-04,1.189493712124776266e-03,9.166666666666666019e-02,3.055555555555555455e-02
4.615000000000000000e+03,4.830635776798977155e-01,7.518993849847557635e-04,1.187339822385381077e-03,9.166666666666666019e-02,3.055555555555555455e-02
4.620000000000000000e+03,4.827295343235394331e-01,7.496093762196267803e-04,1.185193214987125942e-03,9.166666666666666019e-02,3.055555555555555455e-02
4.625000000000000000e+03,4.823936304776417772e-01,7.473250176394569165e-04,1.183053841822765025e-03,8.888888888888889228e-02,3.055555555555555455e-02
4.630000000000000000e+03,4.820558545213424195e-01,7.450462912823584442e-04,1.180921654781299200e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.635000000000000000e+03,4.817161947427479052e-01,7.427731777254599575e-04,1.178796605743428040e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.640000000000000000e+03,4.813746393380621824e-01,7.405056582675990928e-04,1.176678646576964724e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.645000000000000000e+03,4.810311764107075838e-01,7.382437150042076143e-04,1.174567729132234900e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.650000000000000000e+03,4.806857939704393679e-01,7.359873301691062606e-04,1.172463805237402472e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.655000000000000000e+03,4.803384799324533216e-01,7.337364861685388272e-04,1.170366826693770672e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.660000000000000000e+03,4.799892221164863693e-01,7.314911657608344411e-04,1.168276745271044524e-03,8.888888888888889228e-02,2.777777777777777624e-02
4.665000000000000000e+03,4.796380082459102412e-01,7.292513520436056263e-04,1.166193512702535422e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.670000000000000000e+03,4.792848259468190930e-01,7.270170283985782434e-04,1.164117080680350524e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.675000000000000000e+03,4.789296627471097412e-01,7.247881784847047450e-04,1.162047400850489990e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.680000000000000000e+03,4.785725060755558480e-01,7.225647862482201516e-04,1.159984424807966336e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.685000000000000000e+03,4.782133432608752788e-01,7.203468359232342421e-04,1.157928104091808649e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.690000000000000000e+03,4.778521615307915194e-01,7.181343120260638875e-04,1.155878390180069618e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.695000000000000000e+03,4.774889480110878215e-01,7.159271993503396126e-04,1.153835234484760358e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.700000000000000000e+03,4.771236897246561304e-01,7.137254829638951283e-04,1.151798588346744472e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.705000000000000000e+03,4.767563735905391287e-01,7.115291482061101690e-04,1.149768403030588301e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.710000000000000000e+03,4.763869864229669515e-01,7.093381806850124205e-04,1.147744629719353289e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.715000000000000000e+03,4.760155149303874622e-01,7.071525662741746411e-04,1.145727219509334784e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.720000000000000000e+03,4.756419457144906993e-01,7.049722911096115673e-04,1.143716123404772429e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.725000000000000000e+03,4.752662652692282164e-01,7.027973415866938401e-04,1.141711292312467315e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.730000000000000000e+03,4.748884599798265382e-01,7.006277043571109385e-04,1.139712677036399139e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.735000000000000000e+03,4.745085161217953429e-01,6.984633663258544949e-04,1.137720228272221055e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.740000000000000000e+03,4.741264198599300927e-01,6.963043146482155972e-04,1.135733896601791824e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.745000000000000000e+03,4.737421572473108911e-01,6.941505367267722252e-04,1.133753632487557702e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.750000000000000000e+03,4.733557142242951210e-01,6.920020202084179936e-04,1.131779386266931059e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.755000000000000000e+03,4.729670766175059216e-01,6.898587529813775612e-04,1.129811108146627384e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.760000000000000000e+03,4.725762301388168884e-01,6.877207231722427469e-04,1.127848748196881492e-03,8.611111111111111049e-02,2.777777777777777624e-02
4.765000000000000000e+03,4.721831603843318348e-01,6.855879191430240419e-04,1.125892256345678057e-03,8.611111111111111049e-02,2.222222222222222307e-02
4.770000000000000000e+03,4.717878528333609434e-01,6.834603294882110125e-04,1.123941582372868942e-03,8.611111111111111049e-02,2.222222222222222307e-02
4.775000000000000000e+03,4.713902928473929221e-01,6.813379430318368228e-04,1.121996675904251509e-03,8.611111111111111049e-02,2.222222222222222307e-02
4.780000000000000000e+03,4.709904656690642732e-01,6.792207488245740905e-04,1.120057486405598131e-03,8.611111111111111049e-02,2.222222222222222307e-02
4.785000000000000000e+03,4.705883564211248982e-01,6.771087361408166484e-04,1.118123963176592033e-03,8.611111111111111049e-02,2.222222222222222307e-02
4.790000000000000000e+03,4.701839501054012604e-01,6.750018944757983858e-04,1.116196055344741015e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.795000000000000000e+03,4.697772316017561622e-01,6.729002135427055841e-04,1.114273711859199451e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.800000000000000000e+03,4.693681856670475216e-01,6.708036832698083349e-04,1.112356881484534345e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.805000000000000000e+03,4.689567969340840969e-01,6.687122937976064862e-04,1.110445512794429801e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.810000000000000000e+03,4.685430499105803226e-01,6.666260354759792747e-04,1.108539554165326223e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.815000000000000000e+03,4.681269289781100906e-01,6.645448988613568593e-04,1.106638953769992738e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.820000000000000000e+03,4.677084183910589221e-01,6.624688747138914209e-04,1.104743659571042359e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.825000000000000000e+03,4.672875022755764718e-01,6.603979539946512470e-04,1.102853619314369529e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.830000000000000000e+03,4.668641646285291436e-01,6.583321278628211050e-04,1.100968780522510685e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.835000000000000000e+03,4.664383893164529837e-01,6.562713876729141076e-04,1.099089090487972509e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.840000000000000000e+03,4.660101600745074624e-01,6.542157249719996251e-04,1.097214496266460436e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.845000000000000000e+03,4.655794605054310864e-01,6.521651314969332570e-04,1.095344944670047964e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.850000000000000000e+03,4.651462740784986782e-01,6.501195991716111986e-04,1.093480382260282645e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.855000000000000000e+03,4.647105841284817074e-01,6.480791201042266671e-04,1.091620755341214449e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.860000000000000000e+03,4.642723738546112311e-01,6.460436865845486628e-04,1.089766009952354087e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.865000000000000000e+03,4.638316263195448874e-01,6.440132910811931406e-04,1.087916091861580595e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.870000000000000000e+03,4.633883244483390507e-01,6.419879262389308278e-04,1.086070946557953290e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.875000000000000000e+03,4.629424510274212090e-01,6.399675848759862591e-04,1.084230519244454554e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.880000000000000000e+03,4.624939887035905972e-01,6.379522599813603400e-04,1.082394754830706598e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.885000000000000000e+03,4.620429199829082512e-01,6.359419447121642931e-04,1.080563597925546411e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.890000000000000000e+03,4.615892272302646870e-01,6.339366323909565327e-04,1.078736992831725965e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.895000000000000000e+03,4.611328926648365911e-01,6.319363165031001385e-04,1.076914883608935582e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.900000000000000000e+03,4.606738983825798828e-01,6.299409906941333404e-04,1.075097217413092856e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.905000000000000000e+03,4.602122261945879034e-01,6.279506487671422795e-04,1.073284112277294103e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.910000000000000000e+03,4.597478584843363025e-01,6.259652846801561045e-04,1.071479976296591712e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.915000000000000000e+03,4.592807751721015852e-01,6.239848925435457529e-04,1.069673313654106095e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.920000000000000000e+03,4.588109602144368471e-01,6.220094666174507065e-04,1.067871664516977437e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.925000000000000000e+03,4.583383936750397569e-01,6.200390013091860129e-04,1.066073691283777897e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.930000000000000000e+03,4.578630566699367077e-01,6.180734911707028677e-04,1.064281839519572821e-03,8.611111111111111049e-02,1.944444444444444475e-02
4.935000000000000000e+03,4.573849295546215110e-01,6.161129308960225240e-04,1.062493339037383095e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.940000000000000000e+03,4.569039941980684860e-01,6.141573153187121622e-04,1.060709099875327584e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.945000000000000000e+03,4.564202318426835436e-01,6.122066394093550121e-04,1.058928753665191232e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.950000000000000000e+03,4.559336225219761674e-01,6.102608982730407501e-04,1.057152278793461195e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.955000000000000000e+03,4.554441464749841018e-01,6.083200871468659801e-04,1.055379678478875248e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.960000000000000000e+03,4.549517840120128609e-01,6.063842013974444708e-04,1.053610735768953973e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.965000000000000000e+03,4.544565153318214090e-01,6.044532365184392955e-04,1.051845535029649094e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.970000000000000000e+03,4.539583204435656549e-01,6.025271881280908504e-04,1.050083919220568852e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.975000000000000000e+03,4.534571791321863610e-01,6.006060519667780510e-04,1.048325860816710572e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.980000000000000000e+03,4.529530710247469671e-01,5.986898238945790934e-04,1.046571295946539457e-03,8.333333333333332871e-02,1.666666666666666644e-02
4.985000000000000000e+03,4.524459756255624354e-01,5.967784998888325419e-04,1.044820148817016126e-03,8.055555555555556080e-02,1.666666666666666644e-02
4.990000000000000000e+03,4.519358722938119355e-01,5.948720760417529514e-04,1.043072367738268362e-03,8.055555555555556080e-02,1.666666666666666644e-02
4.995000000000000000e+03,4.514227402376534415e-01,5.929705485580071336e-04,1.041327881551728195e-03,8.055555555555556080e-02,1.666666666666666644e-02
5.000000000000000000e+03,4.509065584787059766e-01,5.910739137523434404e-04,1.039586628066837149e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.005000000000000000e+03,4.503873058327066969e-01,5.891821680472098801e-04,1.037848542101723823e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.010000000000000000e+03,4.498649610167285706e-01,5.872953079703986884e-04,1.036113557823206428e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.015000000000000000e+03,4.493395025719464364e-01,5.854133301527005484e-04,1.034381609159870782e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.020000000000000000e+03,4.488109088704571592e-01,5.835362313255665085e-04,1.032652629830426534e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.025000000000000000e+03,4.482791581306291850e-01,5.816640083187842123e-04,1.030926552529902408e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.030000000000000000e+03,4.477442284056007971e-01,5.797966580581804738e-04,1.029203309642938262e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.035000000000000000e+03,4.472060975762867652e-01,5.779341775633145290e-04,1.027482833050942382e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.040000000000000000e+03,4.466647433692846336e-01,5.760765639452047893e-04,1.025765053979127255e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.045000000000000000e+03,4.461201433477124390e-01,5.742238144040605818e-04,1.024049903107942562e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.050000000000000000e+03,4.455722749080326950e-01,5.723759262270185525e-04,1.022337310551915028e-03,7.777777777777777901e-02,1.666666666666666644e-02
5.055000000000000000e+03,4.450211152915279911e-01,5.705328967859130043e-04,1.020627205836503086e-03,7.499999999999999722e-02,1.666666666666666644e-02
5.060000000000000000e+03,4.444666415650029290e-01,5.686947235350425485e-04,1.018919517884568854e-03,7.499999999999999722e-02,1.666666666666666644e-02
5.065000000000000000e+03,4.439088306456460131e-01,5.668614040089547555e-04,1.017214175064686064e-03,7.499999999999999722e-02,1.666666666666666644e-02
5.070000000000000000e+03,4.433476592636454994e-01,5.650329358202501023e-04,1.015511105321115519e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.075000000000000000e+03,4.427831040392284923e-01,5.632093166573885236e-04,1.013810237527379464e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.080000000000000000e+03,4.422151413047220037e-01,5.613905442825559188e-04,1.012111512346434809e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.085000000000000000e+03,4.416437475686538217e-01,5.595766165297501012e-04,1.010414977643171557e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.090000000000000000e+03,4.410688982365061905e-01,5.577675313117539529e-04,1.008720957535170354e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.095000000000000000e+03,4.404905702901587006e-01,5.559632868634146715e-04,1.007027287488091241e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.100000000000000000e+03,4.399087389339070842e-01,5.541638895904883906e-04,1.005336546083141500e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.105000000000000000e+03,4.393233797470369462e-01,5.523696288810421139e-04,1.003647211168577288e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.110000000000000000e+03,4.387344681127052226e-01,5.505908076396287846e-04,1.001959501257315569e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.115000000000000000e+03,4.381419794098164178e-01,5.488375626950267941e-04,1.000273507621121443e-03,7.222222222222221544e-02,1.666666666666666644e-02
5.120000000000000000e+03,4.375458888906920141e-01,5.470337395178735251e-04,9.985890711628404078e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.125000000000000000e+03,4.369461715652945832e-01,5.452414057342348580e-04,9.969060393301342957e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.130000000000000000e+03,4.363428022600537859e-01,5.434706035465654804e-04,9.952243477662709240e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.135000000000000000e+03,4.357357556307231428e-01,5.417086335221144456e-04,9.935439450038934407e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.140000000000000000e+03,4.351250061732431784e-01,5.399446093723572542e-04,9.918647401357119035e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.145000000000000000e+03,4.345105282485876574e-01,5.381866757650819811e-04,9.901866371873826057e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.150000000000000000e+03,4.338922961013514379e-01,5.364363938976638877e-04,9.885095596297004822e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.155000000000000000e+03,4.332702838444821847e-01,5.346898666667077764e-04,9.868334261274858393e-04,6.944444444444444753e-02,1.666666666666666644e-02
5.160000000000000000e+03,4.326444654373630683e-01,5.329478286715656982e-04,9.851581471823596999e-04,6.666666666666666574e-02,1.666666666666666644e-02
5.165000000000000000e+03,4.320148146770045328e-01,5.312112347483592808e-04,9.834836388628838758e-04,6.666666666666666574e-02,1.666666666666666644e-02
5.170000000000000000e+03,4.313813052150605731e-01,5.294794588748045995e-04,9.818098151616620663e-04,6.666666666666666574e-02,1.666666666666666644e-02
5.175000000000000000e+03,4.307439105754696240e-01,5.277523363886460353e-04,9.801365877963707628e-04,6.111111111111110911e-02,1.666666666666666644e-02
5.180000000000000000e+03,4.301026041621970886e-01,5.260300909851673475e-04,9.784638696327047688e-04,6.111111111111110911e-02,1.388888888888888812e-02
5.185000000000000000e+03,4.294573592518455829e-01,5.243127176162304132e-04,9.767915714001726944e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.190000000000000000e+03,4.288081489796912726e-01,5.226001378625356412e-04,9.751196037617659374e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.195000000000000000e+03,4.281549463534293221e-01,5.208923559273315662e-04,9.734478761958776857e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.200000000000000000e+03,4.274977242726609172e-01,5.191893926445272220e-04,9.717762975952534948e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.205000000000000000e+03,4.268364555246657588e-01,5.174912443442013623e-04,9.701047759015372007e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.210000000000000000e+03,4.261711127751035000e-01,5.157979024562479907e-04,9.684332183337802978e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.215000000000000000e+03,4.255016685821026434e-01,5.141093655361369565e-04,9.667615312212515669e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.220000000000000000e+03,4.248280954089299621e-01,5.124256345844742161e-04,9.650896201210190173e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.225000000000000000e+03,4.241503656160339752e-01,5.107467090727930677e-04,9.634173897486656823e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.230000000000000000e+03,4.234684514688263346e-01,5.090725875031021103e-04,9.617447439901302990e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.235000000000000000e+03,4.227823251512310976e-01,5.074032685850649082e-04,9.600715859184560637e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.240000000000000000e+03,4.220919587595463596e-01,5.057387513879704408e-04,9.583978177758761428e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.245000000000000000e+03,4.213973243181741157e-01,5.040790350711614118e-04,9.567233409843303249e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.250000000000000000e+03,4.206983937805244822e-01,5.024241187449381574e-04,9.550480561423716841e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.255000000000000000e+03,4.199951390369917603e-01,5.007740014816823440e-04,9.533718630300877734e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.260000000000000000e+03,4.192875319234282694e-01,4.991286823537166573e-04,9.516946606132871628e-04,5.833333333333333426e-02,1.388888888888888812e-02
5.265000000000000000e+03,4.185755442240971513e-01,4.974881604466366942e-04,9.500163470450009515e-04,5.555555555555555247e-02,1.388888888888888812e-02
5.270000000000000000e+03,4.178591476891941325e-01,4.958524348552729609e-04,9.483368196846500521e-04,5.555555555555555247e-02,1.388888888888888812e-02
5.275000000000000000e+03,4.171383140190710326e-01,4.942215046770143550e-04,9.466559751377325201e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.280000000000000000e+03,4.164130149370249279e-01,4.925953690077785121e-04,9.449737098672253248e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.285000000000000000e+03,4.156832220043260029e-01,4.909740269401495797e-04,9.432899268817786188e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.290000000000000000e+03,4.149489072772278853e-01,4.893574775622008821e-04,9.416046287900230530e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.295000000000000000e+03,4.142100409734539301e-01,4.877457199562727536e-04,9.399185685050426113e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.300000000000000000e+03,4.134665976723456704e-01,4.861387531975967942e-04,9.382283714815518351e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.305000000000000000e+03,4.127185468904355781e-01,4.845365763528335524e-04,9.365376824831773755e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.310000000000000000e+03,4.119658605081360503e-01,4.829391884785917753e-04,9.348446413538188992e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.315000000000000000e+03,4.112085104400988733e-01,4.813465886199636522e-04,9.331493183808734024e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.320000000000000000e+03,4.104464686016017216e-01,4.797587758090856983e-04,9.314517269515787097e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.325000000000000000e+03,4.096797069721739848e-01,4.781757490637243593e-04,9.297517907259833167e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.330000000000000000e+03,4.089081976151200948e-01,4.765975073858823232e-04,9.280493893566076286e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.335000000000000000e+03,4.081319126652400708e-01,4.750240497604164337e-04,9.263443932731644202e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.340000000000000000e+03,4.073508243295860809e-01,4.734553751536827088e-04,9.246366712403068832e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.345000000000000000e+03,4.065649049660893244e-01,4.718914825121916590e-04,9.229261008993723189e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.350000000000000000e+03,4.057741270817195045e-01,4.703323707612866987e-04,9.212125690319665407e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.355000000000000000e+03,4.049784633194458694e-01,4.687780388038298223e-04,9.194959663973604558e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.360000000000000000e+03,4.041778864606502264e-01,4.672284855189195356e-04,9.177761808873959124e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.365000000000000000e+03,4.033723694848961316e-01,4.656837097606131228e-04,9.160530954412986421e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.370000000000000000e+03,4.025618856084445807e-01,4.641437103566692975e-04,9.143265921888124462e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.375000000000000000e+03,4.017464082844448003e-01,4.626084861073151942e-04,9.125965554762664397e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.380000000000000000e+03,4.009259112451092344e-01,4.610780357840213277e-04,9.108628700274446410e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.385000000000000000e+03,4.001003684964145601e-01,4.595523581282994841e-04,9.091254189303303070e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.390000000000000000e+03,3.992697543306352181e-01,4.580314518505168749e-04,9.073840849684442931e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.395000000000000000e+03,3.984340433205111887e-01,4.565153156287275293e-04,9.056387514490120156e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.400000000000000000e+03,3.975932103857334199e-01,4.550039481075193542e-04,9.038893013547165227e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.405000000000000000e+03,3.967472307827396572e-01,4.534973478968865632e-04,9.021356180029506617e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.410000000000000000e+03,3.958960802616622865e-01,4.519955135711052510e-04,9.003775895338441077e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.415000000000000000e+03,3.950397347512422108e-01,4.504984436676397045e-04,8.986151471792076925e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.420000000000000000e+03,3.941781713914535024e-01,4.490061366860642177e-04,8.968485916387211989e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.425000000000000000e+03,3.933113648641807236e-01,4.475185910869952611e-04,8.950774994158635723e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.430000000000000000e+03,3.924392970871354858e-01,4.460358052910443592e-04,8.932999399344369916e-04,5.277777777777777762e-02,1.388888888888888812e-02
5.435000000000000000e+03,3.915619435788576519e-01,4.445577776777961216e-04,8.915181567042230549e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.440000000000000000e+03,3.906792812016485206e-01,4.430845065847920745e-04,8.897316048531692285e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.445000000000000000e+03,3.897912906622846840e-01,4.416159903065386156e-04,8.879398893466997154e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.450000000000000000e+03,3.888979525870265297e-01,4.401522270935359486e-04,8.861427529660897886e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.455000000000000000e+03,3.879992463740374875e-01,4.386932151513143899e-04,8.843402942474648878e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.460000000000000000e+03,3.870951530043120759e-01,4.372389526394942572e-04,8.825323844543263383e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.465000000000000000e+03,3.861856552589597591e-01,4.357894376708696099e-04,8.807188348007474700e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.470000000000000000e+03,3.852707353822386604e-01,4.343446683104926404e-04,8.788995509397165258e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.475000000000000000e+03,3.843503762188155148e-01,4.329046425747970430e-04,8.770744406382149742e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.480000000000000000e+03,3.834245626809501539e-01,4.314693584307176949e-04,8.752433856972174865e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.485000000000000000e+03,3.824932796638353394e-01,4.300388137948463890e-04,8.734062740871788083e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.490000000000000000e+03,3.815565130441926356e-01,4.286130065325872399e-04,8.715630082013497591e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.495000000000000000e+03,3.806142504058815934e-01,4.271919344573474353e-04,8.697134799568987003e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.500000000000000000e+03,3.796664792619903750e-01,4.257755953297323787e-04,8.678575878057316964e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.505000000000000000e+03,3.787131893549757766e-01,4.243639868567639800e-04,8.659952346124870359e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.510000000000000000e+03,3.777543699831115154e-01,4.229571066911111963e-04,8.641263226456967267e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.515000000000000000e+03,3.767900141385290835e-01,4.215549524303465411e-04,8.622507700791348520e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.520000000000000000e+03,3.758201112658557941e-01,4.201575216162131091e-04,8.603685459629428506e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.525000000000000000e+03,3.748446627313483104e-01,4.187648117339094907e-04,8.584799550204993057e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.530000000000000000e+03,3.738636457344970965e-01,4.173768202113929552e-04,8.565858999517929773e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.535000000000000000e+03,3.728770920010137657e-01,4.159935444187016617e-04,8.546838298709006927e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.540000000000000000e+03,3.718849565410082270e-01,4.146149816672921578e-04,8.527701814209752299e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.545000000000000000e+03,3.708872631323007485e-01,4.132411292093907010e-04,8.508533664063100714e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.550000000000000000e+03,3.698840189879224472e-01,4.118719842373671320e-04,8.489285864598791276e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.555000000000000000e+03,3.688752087043642436e-01,4.105075438831269630e-04,8.469961401008190005e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.560000000000000000e+03,3.678608426866158965e-01,4.091478052175086689e-04,8.450571505249773263e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.565000000000000000e+03,3.668409361350744025e-01,4.077927652497145361e-04,8.431102561269846352e-04,5.000000000000000278e-02,1.388888888888888812e-02
5.570000000000000000e+03,3.658154858228388484e-01,4.064424209267417814e-04,8.411559371528950059e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.575000000000000000e+03,3.647845047076698766e-01,4.050967691328461427e-04,8.391942526315543773e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.580000000000000000e+03,3.637480090356758899e-01,4.037558066890107288e-04,8.372249418719085023e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.585000000000000000e+03,3.627060043402223766e-01,4.024195303524316734e-04,8.352479547890967514e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.590000000000000000e+03,3.616585150387681136e-01,4.010879368160301362e-04,8.332633093992554505e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.595000000000000000e+03,3.606055510035749423e-01,3.997610227079739526e-04,8.312709860912688084e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.600000000000000000e+03,3.595471410315771998e-01,3.984387845912087706e-04,8.292709991596891291e-04,4.722222222222222099e-02,1.388888888888888812e-02
5.605000000000000000e+03,3.584832956621694100e-01,3.971212189630213339e-04,8.272634624970581860e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.610000000000000000e+03,3.574140605860843256e-01,3.958083222546068857e-04,8.252490495197669891e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.615000000000000000e+03,3.563394238842790829e-01,3.945000908306565209e-04,8.232297231311003303e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.620000000000000000e+03,3.552594809034030909e-01,3.931965209889613983e-04,8.212000853435731489e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.625000000000000000e+03,3.541741949945511614e-01,3.918976089600319148e-04,8.191544738782700636e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.630000000000000000e+03,3.530836273686715487e-01,3.906033509067308109e-04,8.171103663739454114e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.635000000000000000e+03,3.519878333227802747e-01,3.893137429239304005e-04,8.150538090742743104e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.640000000000000000e+03,3.508868410648184888e-01,3.880287810381682283e-04,8.129928794075547095e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.645000000000000000e+03,3.497806844800892545e-01,3.867484612073708691e-04,8.109225633476842016e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.650000000000000000e+03,3.486694184975703270e-01,3.854727793207838346e-04,8.088459300744658877e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.655000000000000000e+03,3.475530998331372579e-01,3.842017312058620027e-04,8.067611505961295570e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.660000000000000000e+03,3.464317742571291214e-01,3.829353127950155754e-04,8.046693743028184931e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.665000000000000000e+03,3.453054951836068143e-01,3.816735247447907678e-04,8.025701308546961737e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.670000000000000000e+03,3.441743293384620372e-01,3.804165122840554654e-04,8.004636626790454911e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.675000000000000000e+03,3.430383383341054082e-01,3.791690668360792613e-04,7.983501523733950141e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.680000000000000000e+03,3.418975852353012268e-01,3.779807455970372724e-04,7.962295889892810358e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.685000000000000000e+03,3.407521455262226273e-01,3.767008535197552475e-04,7.941021474483013791e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.690000000000000000e+03,3.396020905234535814e-01,3.754529763813958961e-04,7.919679863306921174e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.695000000000000000e+03,3.384474983637840162e-01,3.742090645739596993e-04,7.898272486503000013e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.700000000000000000e+03,3.372884528405041826e-01,3.729718359902690255e-04,7.876800978363065683e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.705000000000000000e+03,3.361250362685518911e-01,3.717453331821170812e-04,7.855267155562018974e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.710000000000000000e+03,3.349573442817869728e-01,3.705262602102254196e-04,7.833673273278816875e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.715000000000000000e+03,3.337854606041604222e-01,3.693104474891226066e-04,7.812022759984193696e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.720000000000000000e+03,3.326095046822224455e-01,3.680983374665075633e-04,7.790326404915722458e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.725000000000000000e+03,3.314295335437386636e-01,3.668912788906421828e-04,7.768621909197227565e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.730000000000000000e+03,3.302457354895590447e-01,3.656892644414701200e-04,7.746831287908715995e-04,4.444444444444444614e-02,1.388888888888888812e-02
5.735000000000000000e+03,3.290581374386363778e-01,3.644918306511612345e-04,7.724877673073929493e-04,4.166666666666666435e-02,1.388888888888888812e-02
5.740000000000000000e+03,3.278668803873467374e-01,3.632988251926243185e-04,7.702984376810120826e-04,4.166666666666666435e-02,1.388888888888888812e-02
5.745000000000000000e+03,3.266721035520937511e-01,3.621103482375685159e-04,7.681020993302555000e-04,4.166666666666666435e-02,1.388888888888888812e-02
5.750000000000000000e+03,3.254739293301002201e-01,3.609264496675075140e-04,7.659017620794000576e-04,4.166666666666666435e-02,1.388888888888888812e-02
5.755000000000000000e+03,3.242724764086897249e-01,3.597471158815777675e-04,7.636993935652788444e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.760000000000000000e+03,3.230678748929441957e-01,3.585723147842990316e-04,7.614923348610816867e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.765000000000000000e+03,3.218602688549486723e-01,3.574020328499440016e-04,7.592832650385913625e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.770000000000000000e+03,3.206498069640609794e-01,3.562362657288951689e-04,7.570710622565133153e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.775000000000000000e+03,3.194366349629429447e-01,3.550750110066617257e-04,7.548568941566254076e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.780000000000000000e+03,3.182209014227380117e-01,3.539182635018148725e-04,7.526407053357414773e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.785000000000000000e+03,3.170027659699750089e-01,3.527660169276335741e-04,7.504231647812005740e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.790000000000000000e+03,3.157823949103217842e-01,3.516182645261502725e-04,7.482045181999201836e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.795000000000000000e+03,3.145599537601757589e-01,3.504749998544914435e-04,7.459853283462435395e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.800000000000000000e+03,3.133356128568212107e-01,3.493362165447348928e-04,7.437659640923240589e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.805000000000000000e+03,3.121095519789787720e-01,3.482019083037254958e-04,7.415469313396632050e-04,3.888888888888888951e-02,1.388888888888888812e-02
5.810000000000000000e+03,3.108819527076814859e-01,3.470720687566679211e-04,7.393287111111474311e-04,3.611111111111110772e-02,1.388888888888888812e-02
5.815000000000000000e+03,3.096530000162092677e-01,3.459466914613631267e-04,7.371117845570330932e-04,3.611111111111110772e-02,1.388888888888888812e-02
5.820000000000000000e+03,3.084228873904179546e-01,3.448257698901394260e-04,7.348966673451412437e-04,3.333333333333333287e-02,1.388888888888888812e-02
5.825000000000000000e+03,3.071918093592198029e-01,3.437092974399619141e-04,7.326838818141870237e-04,3.333333333333333287e-02,1.388888888888888812e-02
5.830000000000000000e+03,3.059599670694203577e-01,3.425972674374708638e-04,7.304739619203825781e-04,3.333333333333333287e-02,1.388888888888888812e-02
5.835000000000000000e+03,3.047275656473334982e-01,3.414896731377961504e-04,7.282674529973734434e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.840000000000000000e+03,3.034948139352414698e-01,3.403865077278218931e-04,7.260649118845167961e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.845000000000000000e+03,3.022619269498182937e-01,3.392877643246837503e-04,7.238669091232032438e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.850000000000000000e+03,3.010291200665067279e-01,3.381934359763624667e-04,7.216740306048207093e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.855000000000000000e+03,2.997966212600824965e-01,3.371035156618082851e-04,7.194869436039836620e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.860000000000000000e+03,2.985646411220686525e-01,3.360179962908877121e-04,7.173068648343259180e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.865000000000000000e+03,2.973334523670024820e-01,3.349368707047516592e-04,7.151395172544832216e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.870000000000000000e+03,2.961031965023228629e-01,3.338601316760104868e-04,7.129865889071907879e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.875000000000000000e+03,2.948742189996536034e-01,3.327877719089727460e-04,7.108087824478645858e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.880000000000000000e+03,2.936467147843142556e-01,3.317197840399573744e-04,7.086592433690412206e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.885000000000000000e+03,2.924209159165181982e-01,3.306561606375560186e-04,7.065209864130060505e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.890000000000000000e+03,2.911970678416767044e-01,3.295968942029407853e-04,7.043885146552769649e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.895000000000000000e+03,2.899754238934742490e-01,3.285419771701729680e-04,7.022673236764689995e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.900000000000000000e+03,2.887562387573784362e-01,3.274914019065148629e-04,7.001591967697402613e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.905000000000000000e+03,2.875397681178683551e-01,3.264451607127594212e-04,6.980628665113132762e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.910000000000000000e+03,2.863262668428335767e-01,3.254032458235653217e-04,6.959784739756954804e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.915000000000000000e+03,2.851159906040579561e-01,3.243656494077990903e-04,6.939074433483327729e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.920000000000000000e+03,2.839091954719343835e-01,3.233323635688903938e-04,6.918503672137156372e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.925000000000000000e+03,2.827061394221053181e-01,3.223033803451863565e-04,6.898074859212447200e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.930000000000000000e+03,2.815070825824537715e-01,3.212786917103261524e-04,6.877795766673086477e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.935000000000000000e+03,2.803122868860936090e-01,3.202582895736068151e-04,6.857672740666396040e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.940000000000000000e+03,2.791220134102127548e-01,3.192421657803763690e-04,6.837710597543810321e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.945000000000000000e+03,2.779365215326347061e-01,3.182303121124165535e-04,6.817915746798459790e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.950000000000000000e+03,2.767560696925289165e-01,3.172227202883475005e-04,6.798293527839900218e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.955000000000000000e+03,2.755809164891762086e-01,3.162193819640280769e-04,6.778849440081600704e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.960000000000000000e+03,2.744113201303349792e-01,3.152202887329697781e-04,6.759588880388348996e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.965000000000000000e+03,2.732475366092922409e-01,3.142254321267595133e-04,6.740516953089768998e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.970000000000000000e+03,2.720898190015545448e-01,3.132348036154792453e-04,6.721638690014931959e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.975000000000000000e+03,2.709384185630973607e-01,3.122483946081440627e-04,6.702958877166875990e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.980000000000000000e+03,2.697935846136852445e-01,3.112661964531401979e-04,6.684482142438909463e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.985000000000000000e+03,2.686555628288401776e-01,3.102882004386654834e-04,6.666212892896629166e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.990000000000000000e+03,2.675245951244276665e-01,3.093143977931879160e-04,6.648155308832538312e-04,3.333333333333333287e-02,1.111111111111111154e-02
5.995000000000000000e+03,2.664009203734499232e-01,3.083447796858984733e-04,6.630313363611802435e-04,3.333333333333333287e-02,1.111111111111111154e-02
6.000000000000000000e+03,2.652847730994131181e-01,3.073793372271761823e-04,6.612690784294622797e-04,3.333333333333333287e-02,1.111111111111111154e-02
6.005000000000000000e+03,2.641763830414039504e-01,3.064180614690552480e-04,6.595291053787305426e-04,3.333333333333333287e-02,1.111111111111111154e-02
6.010000000000000000e+03,2.630759757193646409e-01,3.054609434057036204e-04,6.578117411870725538e-04,3.333333333333333287e-02,1.111111111111111154e-02
6.015000000000000000e+03,2.619837710698574296e-01,3.045079739738970072e-04,6.561172836026098274e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.020000000000000000e+03,2.608999838497363943e-01,3.035591440535099638e-04,6.544460044241097755e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.025000000000000000e+03,2.598248229915028351e-01,3.026144444680009646e-04,6.527981486443636431e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.030000000000000000e+03,2.587584913185467794e-01,3.016738659849121126e-04,6.511739341370705470e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.035000000000000000e+03,2.577011854984387895e-01,3.007373993163658119e-04,6.495735515509866009e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.040000000000000000e+03,2.566530951987456288e-01,2.998050351195676207e-04,6.479971636697833296e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.045000000000000000e+03,2.556144040837500797e-01,2.988767639973258011e-04,6.464449067927040011e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.050000000000000000e+03,2.545852865230179285e-01,2.979525764985502148e-04,6.449168920040131234e-04,3.333333333333333287e-02,8.333333333333333218e-03
6.055000000000000000e+03,2.535659156421559701e-01,2.970324631187805462e-04,6.434132514412878355e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.060000000000000000e+03,2.525564382472171299e-01,2.961164143007040633e-04,6.419345840645694244e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.065000000000000000e+03,2.515570555957222232e-01,2.952044204346841120e-04,6.404874373136075494e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.070000000000000000e+03,2.505677927714705655e-01,2.942964718592864961e-04,6.390844781169255492e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.075000000000000000e+03,2.495889410286825094e-01,2.933925588618142605e-04,6.376467468059480960e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.080000000000000000e+03,2.486205606784706590e-01,2.924926716788445874e-04,6.362606326364368724e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.085000000000000000e+03,2.476627635773010483e-01,2.915968004967713859e-04,6.349054269711605289e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.090000000000000000e+03,2.467156629608880103e-01,2.907049354523439776e-04,6.335725155821806797e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.095000000000000000e+03,2.457793655745753869e-01,2.898170666332200397e-04,6.322619849331421625e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.100000000000000000e+03,2.448539687681848265e-01,2.889331840785081939e-04,6.309750213431057587e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.105000000000000000e+03,2.439395581484994080e-01,2.880532777793276176e-04,6.297122207769554648e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.110000000000000000e+03,2.430362127342171052e-01,2.871773376793578967e-04,6.284734840530434687e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.115000000000000000e+03,2.421440033334693043e-01,2.863053536754022149e-04,6.272582980385860022e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.120000000000000000e+03,2.412629925890567018e-01,2.854373156179427899e-04,6.260661104983556834e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.125000000000000000e+03,2.403932325325364161e-01,2.845732133117093209e-04,6.248965692526799350e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.130000000000000000e+03,2.395347674232285173e-01,2.837130365162379491e-04,6.237494899808571514e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.135000000000000000e+03,2.386876323277487555e-01,2.828567749464432285e-04,6.226246658609490680e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.140000000000000000e+03,2.378518537678856459e-01,2.820044182731868440e-04,6.215217705408011828e-04,3.055555555555555455e-02,8.333333333333333218e-03
6.145000000000000000e+03,2.370274506592403296e-01,2.811559561238499618e-04,6.204404342552071946e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.150000000000000000e+03,2.362144344749203262e-01,2.803113780829102962e-04,6.193803265456430604e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.155000000000000000e+03,2.354128089333332452e-01,2.794706736927335226e-04,6.183411241102419482e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.160000000000000000e+03,2.346225701865260194e-01,2.786338324572935009e-04,6.173224648784124673e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.165000000000000000e+03,2.338437067183593288e-01,2.778008439105313847e-04,6.163239743619514750e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.170000000000000000e+03,2.330761992083975886e-01,2.769716991503797226e-04,6.153452829232105735e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.175000000000000000e+03,2.323200211739708254e-01,2.761464301570849280e-04,6.143860072850851556e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.180000000000000000e+03,2.315751393569970285e-01,2.753262198191918741e-04,6.134457551745571167e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.185000000000000000e+03,2.308415140807739685e-01,2.745397107117529805e-04,6.125241332451595135e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.190000000000000000e+03,2.301190993115218297e-01,2.737038426869523142e-04,6.116207409408169499e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.195000000000000000e+03,2.294078425855963499e-01,2.728908294424598358e-04,6.107351743424400611e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.200000000000000000e+03,2.287076852700944130e-01,2.720785786700079408e-04,6.098670269749968285e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.205000000000000000e+03,2.280185630890230464e-01,2.712744939295196316e-04,6.090158901123208417e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.210000000000000000e+03,2.273404064831301141e-01,2.704768453957591651e-04,6.081813546322043093e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.215000000000000000e+03,2.266731406224088974e-01,2.696827942492555953e-04,6.073630108614931069e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.220000000000000000e+03,2.260166855503688288e-01,2.688912653887378930e-04,6.065604498060678468e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.225000000000000000e+03,2.253709566396145114e-01,2.681029201791741657e-04,6.057732638148842063e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.230000000000000000e+03,2.247358649250201790e-01,2.673183678929527056e-04,6.050010474889994713e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.235000000000000000e+03,2.241113171815322935e-01,2.665378727594700133e-04,6.042433980650583139e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.240000000000000000e+03,2.234972161815829417e-01,2.657613009577473764e-04,6.034999161140973054e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.245000000000000000e+03,2.228934611043782987e-01,2.649885163646166649e-04,6.027702062665060223e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.250000000000000000e+03,2.222999476796244100e-01,2.642194138584624732e-04,6.020538776006725433e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.255000000000000000e+03,2.217165683974050561e-01,2.634539598593763619e-04,6.013505441371257186e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.260000000000000000e+03,2.211432128821555487e-01,2.626921418538305194e-04,6.006598254098401103e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.265000000000000000e+03,2.205797680107410563e-01,2.619339536367526282e-04,5.999813467459815105e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.270000000000000000e+03,2.200261182073936783e-01,2.611793885312632614e-04,5.993147397122321023e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.275000000000000000e+03,2.194821456795664760e-01,2.604284358080337521e-04,5.986596424422286223e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.280000000000000000e+03,2.189477305812110308e-01,2.596810845476018258e-04,5.980156998823744127e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.285000000000000000e+03,2.184227513396762854e-01,2.589373228385272239e-04,5.973825641502739483e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.290000000000000000e+03,2.179070846816427709e-01,2.581971388404363755e-04,5.967598945948947818e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.295000000000000000e+03,2.174006061787692179e-01,2.574605209148878764e-04,5.961473582978532972e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.300000000000000000e+03,2.169031897223565875e-01,2.567274573958912330e-04,5.955446296838298606e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.305000000000000000e+03,2.164147094329996746e-01,2.559979367317628991e-04,5.949513926539615671e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.310000000000000000e+03,2.159350352804564055e-01,2.552719473938419277e-04,5.943673424408718250e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.315000000000000000e+03,2.154640465820841788e-01,2.545494778392681182e-04,5.937922571588018445e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.320000000000000000e+03,2.150015898633233224e-01,2.538305165283981520e-04,5.932267228743898788e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.325000000000000000e+03,2.145476220680554158e-01,2.531150519062715359e-04,5.926811761046160915e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.330000000000000000e+03,2.141018047189338080e-01,2.524030723966455385e-04,5.921636264202465548e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.335000000000000000e+03,2.136642559304193223e-01,2.516945664057555830e-04,5.915856880446423603e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.340000000000000000e+03,2.132347525335049343e-01,2.509895223203115330e-04,5.910396267780199109e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.345000000000000000e+03,2.128131468127322790e-01,2.502879285065271148e-04,5.905129053723480155e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.350000000000000000e+03,2.123993116023630279e-01,2.495897733110925549e-04,5.899936174430420351e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.355000000000000000e+03,2.119931238433689635e-01,2.488950450619559652e-04,5.894795621261854010e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.360000000000000000e+03,2.115944543606560202e-01,2.482037320687727438e-04,5.889711431034846652e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.365000000000000000e+03,2.112031753108040422e-01,2.475158226236028264e-04,5.884689539397700356e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.370000000000000000e+03,2.108191641399078387e-01,2.468313050014727902e-04,5.879732368148214315e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.375000000000000000e+03,2.104422978487566209e-01,2.461501674607389535e-04,5.874838278219553797e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.380000000000000000e+03,2.100724525856703107e-01,2.454723982433555532e-04,5.870003236165815142e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.385000000000000000e+03,2.097095067719337569e-01,2.447979855753155271e-04,5.865223103847638092e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.390000000000000000e+03,2.093533387262679624e-01,2.441269176672671265e-04,5.860495182008362445e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.395000000000000000e+03,2.090038268214669537e-01,2.434591827152088632e-04,5.855818162283381225e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.400000000000000000e+03,2.086608513714994229e-01,2.427947689010635400e-04,5.851190937870662679e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.405000000000000000e+03,2.083242939550441208e-01,2.421336643931527790e-04,5.846611824920017533e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.410000000000000000e+03,2.079940368780314741e-01,2.414758573466800336e-04,5.842078877313953370e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.415000000000000000e+03,2.076699644464042038e-01,2.408213359043083598e-04,5.837590477715582944e-04,2.777777777777777624e-02,8.333333333333333218e-03
6.420000000000000000e+03,2.073519629877905446e-01,2.401700881967171273e-04,5.833145293500680440e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.425000000000000000e+03,2.070399202961299978e-01,2.395221023431175840e-04,5.828741925486772418e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.430000000000000000e+03,2.067337256345005425e-01,2.388773664517647357e-04,5.824378935469617848e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.435000000000000000e+03,2.064332694394815926e-01,2.382358686205016422e-04,5.820055020196734669e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.440000000000000000e+03,2.061384433356183710e-01,2.375975969372822198e-04,5.815768940210649593e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.445000000000000000e+03,2.058491405335227120e-01,2.369625394806851261e-04,5.811519465935702580e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.450000000000000000e+03,2.055652561039863213e-01,2.363306843204403837e-04,5.807305441181916973e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.455000000000000000e+03,2.052866869108666559e-01,2.357020195179421271e-04,5.803125762126632326e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.460000000000000000e+03,2.050133313779075039e-01,2.350765331267602102e-04,5.798979358609490740e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.465000000000000000e+03,2.047450892847434145e-01,2.344542131931536303e-04,5.794865211145291744e-04,2.500000000000000139e-02,8.333333333333333218e-03
6.470000000000000000e+03,2.044818619186400122e-01,2.338350477565791273e-04,5.790782339130789167e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.475000000000000000e+03,2.042235523583743606e-01,2.332190248501935220e-04,5.786729806559058912e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.480000000000000000e+03,2.039700654242879441e-01,2.326061325013600921e-04,5.782706717986451197e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.485000000000000000e+03,2.037213074372905552e-01,2.319963587321406109e-04,5.778712214685515977e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.490000000000000000e+03,2.034771862124416519e-01,2.313896915598050576e-04,5.774745474315074812e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.495000000000000000e+03,2.032376112494092557e-01,2.307861189973104549e-04,5.770805710971502536e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.500000000000000000e+03,2.030024937248007810e-01,2.301856290538049693e-04,5.766892173550036997e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.505000000000000000e+03,2.027717463177918511e-01,2.295882097351069654e-04,5.763004142718179896e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.510000000000000000e+03,2.025452832507347867e-01,2.289938490441942255e-04,5.759140930495339683e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.515000000000000000e+03,2.023230203972403440e-01,2.284025349816865816e-04,5.755301880023404619e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.520000000000000000e+03,2.021048751508407459e-01,2.278142555463229918e-04,5.751486362893076364e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.525000000000000000e+03,2.018907664047838169e-01,2.272289987354377222e-04,5.747693778212306127e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.530000000000000000e+03,2.016806146424945378e-01,2.266467525454380185e-04,5.743923552357174276e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.535000000000000000e+03,2.014743418129668617e-01,2.260675049722679012e-04,5.740175136698855065e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.540000000000000000e+03,2.012718713657188352e-01,2.254912440118785738e-04,5.736448007160941222e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.545000000000000000e+03,2.010731282483337878e-01,2.249179576606941144e-04,5.732741663203834914e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.550000000000000000e+03,2.008780388238228798e-01,2.243476339160690362e-04,5.729055626244279132e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.555000000000000000e+03,2.006865309578124423e-01,2.237802607767480168e-04,5.725389439650954747e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.560000000000000000e+03,2.004985338408317441e-01,2.232158262433203135e-04,5.721742666350469958e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.565000000000000000e+03,2.003139782341874786e-01,2.226543183186728255e-04,5.718114890301539141e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.570000000000000000e+03,2.001327959377131316e-01,2.220957250084366213e-04,5.714505711309159292e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.575000000000000000e+03,1.999549209037000119e-01,2.215400343214391334e-04,5.710914754719514409e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.580000000000000000e+03,1.997802863948509589e-01,2.209872342702391300e-04,5.707341655858817449e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.585000000000000000e+03,1.996088327477290869e-01,2.204373128725199693e-04,5.703786209793003902e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.590000000000000000e+03,1.994404838062666108e-01,2.198902581673426305e-04,5.700249209390110617e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.595000000000000000e+03,1.992752244144004869e-01,2.193460584839398422e-04,5.696746537666827655e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.600000000000000000e+03,1.991128372083701970e-01,2.188047077281724949e-04,5.693464149560447654e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.605000000000000000e+03,1.989536253059355220e-01,2.182663222729472341e-04,5.690229562133217135e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.610000000000000000e+03,1.987971460702172011e-01,2.177339960316191454e-04,5.686524000778701415e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.615000000000000000e+03,1.986434652754886510e-01,2.172622682958837137e-04,5.682877838050669683e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.620000000000000000e+03,1.984925532346158983e-01,2.166689500817922036e-04,5.679374368630956326e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.625000000000000000e+03,1.983443556086815496e-01,2.161433382152818652e-04,5.675935347389653727e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.630000000000000000e+03,1.981988221145806472e-01,2.156163870081557641e-04,5.672525085652393691e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.635000000000000000e+03,1.980558971508917798e-01,2.150939690121302702e-04,5.669131723179737445e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.640000000000000000e+03,1.979155272210030569e-01,2.145756146880101255e-04,5.665751573402311647e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.645000000000000000e+03,1.977776645682298717e-01,2.140600450180805384e-04,5.662383858003379065e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.650000000000000000e+03,1.976422616410330180e-01,2.135466604514473074e-04,5.659028963906708549e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.655000000000000000e+03,1.975092699371988336e-01,2.130355016968946494e-04,5.655687641326711092e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.660000000000000000e+03,1.973786418297336365e-01,2.125269152951657955e-04,5.652360515283717324e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.665000000000000000e+03,1.972503309734485177e-01,2.120210912206338654e-04,5.649047792627671320e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.670000000000000000e+03,1.971242926514998051e-01,2.115180560613716127e-04,5.645749198879854245e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.675000000000000000e+03,1.970004828080290371e-01,2.110177889734774273e-04,5.642464174634754821e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.680000000000000000e+03,1.968788580202566196e-01,2.105202444788921380e-04,5.639192236497437638e-04,2.222222222222222307e-02,8.333333333333333218e-03
6.685000000000000000e+03,1.967593763775562776e-01,2.100253773134238547e-04,5.635933168406717913e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.690000000000000000e+03,1.966419969245611354e-01,2.095331577086314201e-04,5.632686946718288646e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.695000000000000000e+03,1.965266796456623666e-01,2.090435646805241933e-04,5.629453533473671245e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.700000000000000000e+03,1.964133857241169845e-01,2.085565809348010106e-04,5.626232776196235215e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.705000000000000000e+03,1.963020769194944448e-01,2.080721920643136815e-04,5.623024496875030391e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.710000000000000000e+03,1.961927155366054165e-01,2.075903853413475721e-04,5.619828577913277019e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.715000000000000000e+03,1.960852644971001202e-01,2.071111485852756510e-04,5.616644926963522714e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.720000000000000000e+03,1.959796874292610569e-01,2.066344697819730617e-04,5.613473427583413672e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.725000000000000000e+03,1.958759488525199932e-01,2.061603370913559050e-04,5.610313963899386976e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.730000000000000000e+03,1.957740142670980898e-01,2.056887387887577500e-04,5.607166440958913714e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.735000000000000000e+03,1.956738499530010778e-01,2.052196632007328308e-04,5.604030764800625253e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.740000000000000000e+03,1.955754228778949222e-01,2.047530986745148848e-04,5.600906838689805002e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.745000000000000000e+03,1.954787005498267449e-01,2.042890335717810382e-04,5.597794572378061518e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.750000000000000000e+03,1.953836510629333167e-01,2.038274562644943786e-04,5.594693877145626507e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.755000000000000000e+03,1.952902432683536471e-01,2.033683551326305190e-04,5.591604667993298281e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.760000000000000000e+03,1.951984467865260087e-01,2.029117185684172343e-04,5.588526864961458271e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.765000000000000000e+03,1.951082318636578050e-01,2.024575349853705009e-04,5.585460389501094563e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.770000000000000000e+03,1.950195692647120060e-01,2.020057928259212079e-04,5.582405165187460635e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.775000000000000000e+03,1.949324303361591182e-01,2.015564805619873454e-04,5.579361117969136108e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.780000000000000000e+03,1.948467871044743394e-01,2.011095866882885153e-04,5.576328177302178118e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.785000000000000000e+03,1.947626121944718292e-01,2.006650997150548072e-04,5.573306274825432253e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.790000000000000000e+03,1.946798787273064379e-01,2.002230081669708402e-04,5.570295343753710023e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.795000000000000000e+03,1.945985603763348004e-01,1.997833005878989535e-04,5.567295319537764403e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.800000000000000000e+03,1.945186314123532878e-01,1.993459655443208982e-04,5.564306140233649329e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.805000000000000000e+03,1.944400666049407034e-01,1.989109916238801816e-04,5.561327745434020524e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.810000000000000000e+03,1.943628412120626814e-01,1.984783674334160289e-04,5.558360076428877153e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.815000000000000000e+03,1.942869310402866312e-01,1.980480816001410984e-04,5.555403076743661113e-04,1.944444444444444475e-02,8.333333333333333218e-03
6.820000000000000000e+03,1.942123123641065763e-01,1.976201227730830362e-04,5.552456691322210950e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.825000000000000000e+03,1.941389619310918413e-01,1.971944796226066685e-04,5.549520866730443336e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.830000000000000000e+03,1.940668569862848136e-01,1.967711408403896339e-04,5.546595551360806488e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.835000000000000000e+03,1.939959751954537237e-01,1.963500951402347768e-04,5.543680694757680905e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.840000000000000000e+03,1.939262947139486770e-01,1.959313312581388306e-04,5.540776248322223539e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.845000000000000000e+03,1.938577940831666679e-01,1.955148379524903127e-04,5.537882164364740399e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.850000000000000000e+03,1.937904523476388918e-01,1.951006040044984881e-04,5.534998397224943868e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.855000000000000000e+03,1.937242488316665845e-01,1.946886182183364038e-04,5.532124901336613878e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.860000000000000000e+03,1.936591635583087279e-01,1.942788694214693198e-04,5.529261634930524548e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.865000000000000000e+03,1.935951762473902549e-01,1.938713464648876236e-04,5.526408552272523735e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.870000000000000000e+03,1.935322688920076972e-01,1.934660382233779885e-04,5.523565630426254848e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.875000000000000000e+03,1.934704182863513644e-01,1.930629335957769963e-04,5.520732871833331423e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.880000000000000000e+03,1.934096196678174728e-01,1.926620215052184701e-04,5.517911286130436528e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.885000000000000000e+03,1.933498053821350315e-01,1.922632908993818115e-04,5.515113715859890553e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.890000000000000000e+03,1.932911401083036995e-01,1.918667307507466253e-04,5.512525251330429666e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.895000000000000000e+03,1.932331796512533062e-01,1.914723300568292922e-04,5.510235346875337094e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.900000000000000000e+03,1.931763603423370113e-01,1.910800778404198128e-04,5.507027421116053763e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.905000000000000000e+03,1.931205184114565265e-01,1.906899631498281929e-04,5.504037324096921211e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.910000000000000000e+03,1.930656090170284056e-01,1.903019750591129658e-04,5.501208042767897783e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.915000000000000000e+03,1.930116120876192443e-01,1.899161026683103114e-04,5.498435970795322470e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.920000000000000000e+03,1.929585222187537030e-01,1.895323351036681900e-04,5.495687639398357145e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.925000000000000000e+03,1.929063141122517866e-01,1.891506615178669499e-04,5.492953375324356952e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.930000000000000000e+03,1.928549747045930352e-01,1.887710710902411554e-04,5.490230099196118357e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.935000000000000000e+03,1.928044946394367465e-01,1.883935530270059138e-04,5.487516591977992025e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.940000000000000000e+03,1.927548568257690387e-01,1.880180965614636874e-04,5.484812390938306401e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.945000000000000000e+03,1.927060475250312321e-01,1.876446909542248739e-04,5.482117351802185149e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.950000000000000000e+03,1.926580525944690536e-01,1.872733254934187382e-04,5.479431520652543316e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.955000000000000000e+03,1.926108570866904846e-01,1.869039894949025822e-04,5.476755078112161088e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.960000000000000000e+03,1.925644487803743476e-01,1.865366723025799851e-04,5.474088228902333720e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.965000000000000000e+03,1.925188142857793272e-01,1.861713632895770814e-04,5.471431116542693155e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.970000000000000000e+03,1.924739400150055069e-01,1.858080518725079239e-04,5.468783764786375352e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.975000000000000000e+03,1.924298135832632206e-01,1.854467277230697109e-04,5.466146069239976668e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.980000000000000000e+03,1.923864222469288954e-01,1.850873844886176867e-04,5.463517878991938463e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.985000000000000000e+03,1.923437537545777398e-01,1.847300940505660835e-04,5.460899086301301570e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.990000000000000000e+03,1.923017958630110769e-01,1.843766764185603081e-04,5.458289666182322263e-04,1.944444444444444475e-02,5.555555555555555768e-03
6.995000000000000000e+03,1.922605362480783731e-01,1.840653782293097363e-04,5.455689634542137262e-04,1.944444444444444475e-02,5.555555555555555768e-03
7.000000000000000000e+03,1.922199630099548362e-01,1.837289388140796447e-04,5.453098984556243580e-04,1.944444444444444475e-02,5.555555555555555768e-03
7.005000000000000000e+03,1.921800643137150377e-01,1.833643777833874602e-04,5.450517677084294440e-04,1.944444444444444475e-02,5.555555555555555768e-03
7.010000000000000000e+03,1.921408286412083777e-01,1.829947613422037891e-04,5.447945675902234400e-04,1.944444444444444475e-02,5.555555555555555768e-03
7.015000000000000000e+03,1.921022448538277083e-01,1.826349441443004336e-04,5.445382965625954544e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.020000000000000000e+03,1.920643020595737827e-01,1.822844530574646235e-04,5.442829532786981573e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.025000000000000000e+03,1.920269896197906723e-01,1.819407069504120928e-04,5.440285353564554586e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.030000000000000000e+03,1.919902969827873007e-01,1.816007896760712470e-04,5.437750405504747928e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.035000000000000000e+03,1.919542136619270256e-01,1.812629221221682691e-04,5.435224669459544009e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.040000000000000000e+03,1.919187293349831902e-01,1.809265839256088025e-04,5.432708123812114492e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.045000000000000000e+03,1.918838339256023484e-01,1.805918490427230834e-04,5.430200748222225975e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.050000000000000000e+03,1.918495176388918533e-01,1.802588833448730049e-04,5.427702524516085907e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.055000000000000000e+03,1.918157708650807258e-01,1.799277744373363084e-04,5.425213433519751258e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.060000000000000000e+03,1.917825840931745296e-01,1.795985366247458302e-04,5.422733455874684900e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.065000000000000000e+03,1.917499479361110537e-01,1.792711508922408665e-04,5.420262572084523760e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.070000000000000000e+03,1.917178532138879565e-01,1.789455900473560155e-04,5.417800763300424996e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.075000000000000000e+03,1.916862909606184551e-01,1.786218301098231479e-04,5.415348011318964812e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.080000000000000000e+03,1.916552523513712358e-01,1.782998521391384488e-04,5.412904297629117165e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.085000000000000000e+03,1.916247286768712199e-01,1.779796411729963810e-04,5.410469603557922823e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.090000000000000000e+03,1.915947114096238357e-01,1.776611846046015624e-04,5.408043910846360106e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.095000000000000000e+03,1.915651921988513751e-01,1.773444712504884625e-04,5.405627201495736200e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.100000000000000000e+03,1.915361628156100893e-01,1.770294906516992441e-04,5.403219457276552248e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.105000000000000000e+03,1.915076151782593161e-01,1.767162327175178299e-04,5.400820660056784590e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.110000000000000000e+03,1.914795413748635600e-01,1.764046875584995150e-04,5.398430791985751355e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.115000000000000000e+03,1.914519336148314543e-01,1.760948454105270775e-04,5.396049834993780266e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.120000000000000000e+03,1.914247842527665722e-01,1.757866965785870078e-04,5.393677771118986089e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.125000000000000000e+03,1.913980857954555026e-01,1.754802314201536772e-04,5.391314582505786360e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.130000000000000000e+03,1.913718308624672571e-01,1.751754403283041083e-04,5.388960251070520424e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.135000000000000000e+03,1.913460122351381132e-01,1.748723137225235611e-04,5.386614758978625246e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.140000000000000000e+03,1.913206227953836158e-01,1.745708420484826486e-04,5.384278088057276469e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.145000000000000000e+03,1.912956555975987849e-01,1.742710157833471623e-04,5.381950220480425295e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.150000000000000000e+03,1.912711037513840917e-01,1.739728254444164533e-04,5.379631137724259684e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.155000000000000000e+03,1.912469606424838098e-01,1.736762615950598453e-04,5.377320822515767188e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.160000000000000000e+03,1.912232194224279536e-01,1.733813148422684797e-04,5.375019254832304324e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.165000000000000000e+03,1.911998743227655007e-01,1.730879758284044280e-04,5.372726425421727771e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.170000000000000000e+03,1.911769168566200272e-01,1.727962352247047490e-04,5.370442336496850794e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.175000000000000000e+03,1.911543478962695608e-01,1.725060837323865348e-04,5.368167508700413468e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.180000000000000000e+03,1.911321356806101879e-01,1.722175120880403015e-04,5.365908876196961519e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.185000000000000000e+03,1.911103766175080432e-01,1.719305110653183630e-04,5.363777623414059219e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.190000000000000000e+03,1.910887210704672601e-01,1.716450714720766573e-04,5.362396357686512530e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.195000000000000000e+03,1.910676897725392953e-01,1.713611841491181832e-04,5.359222668874677291e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.200000000000000000e+03,1.910469721492283612e-01,1.710788399720242182e-04,5.356922629950539505e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.205000000000000000e+03,1.910265893125851766e-01,1.707980298515632245e-04,5.354710160099673691e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.210000000000000000e+03,1.910065390109728922e-01,1.705187447327219798e-04,5.352498471076381700e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.215000000000000000e+03,1.909868313464360701e-01,1.702409755951196874e-04,5.350291374656364384e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.220000000000000000e+03,1.909674491026156495e-01,1.699647134533499343e-04,5.348090561608186393e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.225000000000000000e+03,1.909483936151252781e-01,1.696899493566795809e-04,5.345896384535882024e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.230000000000000000e+03,1.909296583089613586e-01,1.694166743893123304e-04,5.343711139847357773e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.235000000000000000e+03,1.909112384876023860e-01,1.691448796704098437e-04,5.341536822142390869e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.240000000000000000e+03,1.908931282609313274e-01,1.688745563541058071e-04,5.339372535346873384e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.245000000000000000e+03,1.908753237409505643e-01,1.686056956296162767e-04,5.337216598116166066e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.250000000000000000e+03,1.908578205080112833e-01,1.683382887212521201e-04,5.335068621249442400e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.255000000000000000e+03,1.908406160985861300e-01,1.680723268884988942e-04,5.332928958061128712e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.260000000000000000e+03,1.908237050959426806e-01,1.678078014260454961e-04,5.330797862303507861e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.265000000000000000e+03,1.908070838469110297e-01,1.675447036638375324e-04,5.328675342666932971e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.270000000000000000e+03,1.907907476836582239e-01,1.672830249671248886e-04,5.326561303592396287e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.275000000000000000e+03,1.907746925333106691e-01,1.670227567364947977e-04,5.324455644172183550e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.280000000000000000e+03,1.907589141951004652e-01,1.667638904079196802e-04,5.322358278027418703e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.285000000000000000e+03,1.907434085180728933e-01,1.665064174527883690e-04,5.320269140610473435e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.290000000000000000e+03,1.907281717812300270e-01,1.662503293779427288e-04,5.318188192816752534e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.295000000000000000e+03,1.907131999392821242e-01,1.659956177257131094e-04,5.316115422938157316e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.300000000000000000e+03,1.906984891702640794e-01,1.657422740739449354e-04,5.314050819685139926e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.305000000000000000e+03,1.906840355615710414e-01,1.654902900360280071e-04,5.311994359130798237e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.310000000000000000e+03,1.906698353592588824e-01,1.652396572609263160e-04,5.309946006583908832e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.315000000000000000e+03,1.906558849923155330e-01,1.649903674331963405e-04,5.307905732378372489e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.320000000000000000e+03,1.906421809915514742e-01,1.647424122730145038e-04,5.305873514602224778e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.325000000000000000e+03,1.906287200735355403e-01,1.644957835361964720e-04,5.303849330081266593e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.330000000000000000e+03,1.906154989784559772e-01,1.642504730142713956e-04,5.301833151212408850e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.335000000000000000e+03,1.906025144810607197e-01,1.640064725348715170e-04,5.299824950864167640e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.340000000000000000e+03,1.905897633316374906e-01,1.637637739668727798e-04,5.297824701975940940e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.345000000000000000e+03,1.905772423421533690e-01,1.635223692890435830e-04,5.295832376314025397e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.350000000000000000e+03,1.905649484454106091e-01,1.632822516946084599e-04,5.293847946129337598e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.355000000000000000e+03,1.905528787066154139e-01,1.630434358710051187e-04,5.291871384213526954e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.360000000000000000e+03,1.905410302554742530e-01,1.628063844200374009e-04,5.289902662404175320e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.365000000000000000e+03,1.905294002306752443e-01,1.625817018708712852e-04,5.287941751804060625e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.370000000000000000e+03,1.905179858071495980e-01,1.624777650157893606e-04,5.285988623076160690e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.375000000000000000e+03,1.905067842600798311e-01,1.621169753476136460e-04,5.284043246958072468e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.380000000000000000e+03,1.904957929607001832e-01,1.618733544466478813e-04,5.282105594195125441e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.385000000000000000e+03,1.904850093168815595e-01,1.616421015933984973e-04,5.280175634798350403e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.390000000000000000e+03,1.904744307662315228e-01,1.614136716381472871e-04,5.278253338286782378e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.395000000000000000e+03,1.904640548300677860e-01,1.611848194246408327e-04,5.276338674168939633e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.400000000000000000e+03,1.904538791053407287e-01,1.609557802208955743e-04,5.274431611755771689e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.405000000000000000e+03,1.904439012182067015e-01,1.607273388376195236e-04,5.272532119755900639e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.410000000000000000e+03,1.904341188526154083e-01,1.605004045700564362e-04,5.270640166662089341e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.415000000000000000e+03,1.904245297684422078e-01,1.602752367396322985e-04,5.268755720852692391e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.420000000000000000e+03,1.904151317577553737e-01,1.600517293428355050e-04,5.266878750188239665e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.425000000000000000e+03,1.904059226724836573e-01,1.598297090239225314e-04,5.265009222341905486e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.430000000000000000e+03,1.903969004235714912e-01,1.596089983749278624e-04,5.263147104754821058e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.435000000000000000e+03,1.903880629554574599e-01,1.593895156441871947e-04,5.261292364432107850e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.440000000000000000e+03,1.903794082850470970e-01,1.591712043878313373e-04,5.259444968326401106e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.445000000000000000e+03,1.903709344467861830e-01,1.589540411092343127e-04,5.257604882832612710e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.450000000000000000e+03,1.903626395714125008e-01,1.587380121492706138e-04,5.255772074523301076e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.455000000000000000e+03,1.903545217452047300e-01,1.585231071700553144e-04,5.253946508926594233e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.460000000000000000e+03,1.903465793001184181e-01,1.583093197410869921e-04,5.252128153049747360e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.465000000000000000e+03,1.903388101117097497e-01,1.580966423815014931e-04,5.250316969871904240e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.470000000000000000e+03,1.903312135033583818e-01,1.578850676261750019e-04,5.248512937034403728e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.475000000000000000e+03,1.903237844865889872e-01,1.576745881962481727e-04,5.246716039951656143e-04,1.666666666666666644e-02,5.555555555555555768e-03
7.480000000000000000e+03,1.903165329395413996e-01,1.574651968825856174e-04,5.244926966474481624e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.485000000000000000e+03,1.903094139812693542e-01,1.572568866546846639e-04,5.243155320968296207e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.490000000000000000e+03,1.903025995828008243e-01,1.570496504413016023e-04,5.241568193827713914e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.495000000000000000e+03,1.902955983560275788e-01,1.568434812230099700e-04,5.240844300075080814e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.500000000000000000e+03,1.902890304992421733e-01,1.566383720824257022e-04,5.238145980930693701e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.505000000000000000e+03,1.902826306801217171e-01,1.564343160912945777e-04,5.236161341762890801e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.510000000000000000e+03,1.902763665795486892e-01,1.562313063283276421e-04,5.234365311501859618e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.515000000000000000e+03,1.902702577696842035e-01,1.560293358897970890e-04,5.232609620650670442e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.520000000000000000e+03,1.902643062239918470e-01,1.558283978834090809e-04,5.230868711087168161e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.525000000000000000e+03,1.902585008361011853e-01,1.556284854695366628e-04,5.229136860779723872e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.530000000000000000e+03,1.902528496233238109e-01,1.554295918593354186e-04,5.227412905959793153e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.535000000000000000e+03,1.902473503914804964e-01,1.552317103130887346e-04,5.225696902917761769e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.540000000000000000e+03,1.902420013327500437e-01,1.550348341201260175e-04,5.223988146765285844e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.545000000000000000e+03,1.902368020194865894e-01,1.548389565956596967e-04,5.222286434617799677e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.550000000000000000e+03,1.902317525684708299e-01,1.546440710882916443e-04,5.220591658232746641e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.555000000000000000e+03,1.902268524534816430e-01,1.544501709868337008e-04,5.218903578226315567e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.560000000000000000e+03,1.902220987278656905e-01,1.542572497148907845e-04,5.217222078985651879e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.565000000000000000e+03,1.902174915203951044e-01,1.540653007277863651e-04,5.215547046456903493e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.570000000000000000e+03,1.902130291445384980e-01,1.538743175155172669e-04,5.213878380729117419e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.575000000000000000e+03,1.902087109476947591e-01,1.536842936034151137e-04,5.212216015344985250e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.580000000000000000e+03,1.902045357456935704e-01,1.534952225501795857e-04,5.210559928573812484e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.585000000000000000e+03,1.902005027398739612e-01,1.533070979485930986e-04,5.208910109858797379e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.590000000000000000e+03,1.901966109624483869e-01,1.531199134257775431e-04,5.207266547308098256e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.595000000000000000e+03,1.901928595914612052e-01,1.529336626425005844e-04,5.205629221436182136e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.600000000000000000e+03,1.901892479149453197e-01,1.527483392935575189e-04,5.203998091534652081e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.605000000000000000e+03,1.901857750584013407e-01,1.525639371076196484e-04,5.202373105346241649e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.610000000000000000e+03,1.901824403569316868e-01,1.523804498480568639e-04,5.200754210194988292e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.615000000000000000e+03,1.901792429890588054e-01,1.521978713201345803e-04,5.199141366091862126e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.620000000000000000e+03,1.901761821423377519e-01,1.520161954449873319e-04,5.197534538696045201e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.625000000000000000e+03,1.901732568632313325e-01,1.518354171406850978e-04,5.195933690477188682e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.630000000000000000e+03,1.901704663195453726e-01,1.516555445338798171e-04,5.194338778989669812e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.635000000000000000e+03,1.901678097033752124e-01,1.514767916297304071e-04,5.192749763375945548e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.640000000000000000e+03,1.901652863217620781e-01,1.513022651068216635e-04,5.191166606465166811e-04,1.666666666666666644e-02,2.777777777777777884e-03
7.645000000000000000e+03,1.901628955481785566e-01,1.511310261532695053e-04,5.189589270403985755e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.650000000000000000e+03,1.901606367644743667e-01,1.509516840190484595e-04,5.188017715865324547e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.655000000000000000e+03,1.901585093091743561e-01,1.507700890874321960e-04,5.186451903394679068e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.660000000000000000e+03,1.901565124664936213e-01,1.505949322770515255e-04,5.184891793466522370e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.665000000000000000e+03,1.901546455517812706e-01,1.504222494589771745e-04,5.183337346239875630e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.670000000000000000e+03,1.901529079495690722e-01,1.502490592465311066e-04,5.181788522872169279e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.675000000000000000e+03,1.901512991024750521e-01,1.500761708333225766e-04,5.180245284652237967e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.680000000000000000e+03,1.901498184363653310e-01,1.499045035526490072e-04,5.178707592348233673e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.685000000000000000e+03,1.901484653424326265e-01,1.497340141523582945e-04,5.177175406413246812e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.690000000000000000e+03,1.901472392345381623e-01,1.495643861935529195e-04,5.175648687483193561e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.695000000000000000e+03,1.901461395842055646e-01,1.493956936195951931e-04,5.174127396654127665e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.700000000000000000e+03,1.901451658725511473e-01,1.492285876812053235e-04,5.172611494860991513e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.705000000000000000e+03,1.901443175566510380e-01,1.490658168401024582e-04,5.171100942736026919e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.710000000000000000e+03,1.901435941165527110e-01,1.489172996282498481e-04,5.169595701120587939e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.715000000000000000e+03,1.901429950708152794e-01,1.487615672274674643e-04,5.168095731104119022e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.720000000000000000e+03,1.901425199274052735e-01,1.485632936475357244e-04,5.166600993545592511e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.725000000000000000e+03,1.901421681998897995e-01,1.484101970731329019e-04,5.165111449336095900e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.730000000000000000e+03,1.901419394356758108e-01,1.482361299909125331e-04,5.163627059622910402e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.735000000000000000e+03,1.901418331731123124e-01,1.480767480772941715e-04,5.162147785376618300e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.740000000000000000e+03,1.901418489672860590e-01,1.479118208463684977e-04,5.160673587707568545e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.745000000000000000e+03,1.901419863900905005e-01,1.477515800192188272e-04,5.159204427819523864e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.750000000000000000e+03,1.901422450072429438e-01,1.475902428133299773e-04,5.157740266825197855e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.755000000000000000e+03,1.901426244186070758e-01,1.474310908010102435e-04,5.156281066120689625e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.760000000000000000e+03,1.901431241939211259e-01,1.472717895708448019e-04,5.154826786804949908e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.765000000000000000e+03,1.901437439845801158e-01,1.471139865337878878e-04,5.153377390676327661e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.770000000000000000e+03,1.901444832942706387e-01,1.469564796595650581e-04,5.151932838285533780e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.775000000000000000e+03,1.901453420212539658e-01,1.467999103044896939e-04,5.150493093581637143e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.780000000000000000e+03,1.901463190003998549e-01,1.466440910862804460e-04,5.149058113319341084e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.785000000000000000e+03,1.901474163773240467e-01,1.464889069508335374e-04,5.147627897098876410e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.790000000000000000e+03,1.901486251094080815e-01,1.463344697675212139e-04,5.146202586796771008e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.795000000000000000e+03,1.901499776658106822e-01,1.461807654308137157e-04,5.144786308325675689e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.800000000000000000e+03,1.901513413021829746e-01,1.460277616401592967e-04,5.143447302187279533e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.805000000000000000e+03,1.901532243888711116e-01,1.458754548206604447e-04,5.142999892500789514e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.810000000000000000e+03,1.901547400376471242e-01,1.457238540066230150e-04,5.140639448785508771e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.815000000000000000e+03,1.901564559029008672e-01,1.455729976290751158e-04,5.139364253920345252e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.820000000000000000e+03,1.901583434553130447e-01,1.454230798466005703e-04,5.137926127588205751e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.825000000000000000e+03,1.901603717791312542e-01,1.452751924201798543e-04,5.136471428610705180e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.830000000000000000e+03,1.901625216163666809e-01,1.451355773622987704e-04,5.135036655854720517e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.835000000000000000e+03,1.901647852372546632e-01,1.450211615550135410e-04,5.133620951876699838e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.840000000000000000e+03,1.901671602775234227e-01,1.448482841958418743e-04,5.132222567454661688e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.845000000000000000e+03,1.901696517103844963e-01,1.446949890571864192e-04,5.130837262422909212e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.850000000000000000e+03,1.901722554974145662e-01,1.445369343385158041e-04,5.129459772685761787e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.855000000000000000e+03,1.901749732922366487e-01,1.443970998465639256e-04,5.128088147171508534e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.860000000000000000e+03,1.901778070282979238e-01,1.442447959655188074e-04,5.126721907257814547e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.865000000000000000e+03,1.901807551375130356e-01,1.441024302908685390e-04,5.125360541074191340e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.870000000000000000e+03,1.901838187627817034e-01,1.439572903154003861e-04,5.124003831071007172e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.875000000000000000e+03,1.901869953977668448e-01,1.438139214327056761e-04,5.122651698268031488e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.880000000000000000e+03,1.901902855086645971e-01,1.436715151421989181e-04,5.121303993200097479e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.885000000000000000e+03,1.901936880466496005e-01,1.435293550518388283e-04,5.119960504086800736e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.890000000000000000e+03,1.901972024465094779e-01,1.433882275064650457e-04,5.118621034379210698e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.895000000000000000e+03,1.902008290627206499e-01,1.432475295959495520e-04,5.117285440492589082e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.900000000000000000e+03,1.902045669744125145e-01,1.431075292679645354e-04,5.115953667799016946e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.905000000000000000e+03,1.902084160806162549e-01,1.429681678470510271e-04,5.114625706618910767e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.910000000000000000e+03,1.902123764594705890e-01,1.428293398742092317e-04,5.113301564970473617e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.915000000000000000e+03,1.902164480943782654e-01,1.426911794709996865e-04,5.111981210135840619e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.920000000000000000e+03,1.902206311119009341e-01,1.425535813427684006e-04,5.110664589001350303e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.925000000000000000e+03,1.902249253328635870e-01,1.424165633549741067e-04,5.109351655020579266e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.930000000000000000e+03,1.902293305059725159e-01,1.422801408111214975e-04,5.108042377238455022e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.935000000000000000e+03,1.902338462743749237e-01,1.421442980258774409e-04,5.106736723140675987e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.940000000000000000e+03,1.902384721576751980e-01,1.420090268326161412e-04,5.105434652064543260e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.945000000000000000e+03,1.902432078753061306e-01,1.418743256671265980e-04,5.104136127018760313e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.950000000000000000e+03,1.902480533679889729e-01,1.417401961050285730e-04,5.102841117736085525e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.955000000000000000e+03,1.902530086129230191e-01,1.416066546860315824e-04,5.101549590480678169e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.960000000000000000e+03,1.902580734741760315e-01,1.414738016373512863e-04,5.100261510078804746e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.965000000000000000e+03,1.902632476957772378e-01,1.413422619110573254e-04,5.098976841749063319e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.970000000000000000e+03,1.902685309487087972e-01,1.412162687881332417e-04,5.097695549867379671e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.975000000000000000e+03,1.902739230783642155e-01,1.411181140259438246e-04,5.096417600825623416e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.980000000000000000e+03,1.902794240013339355e-01,1.410037775622185563e-04,5.095142961819088337e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.985000000000000000e+03,1.902850335745506494e-01,1.408249751390835546e-04,5.093871598975879345e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.990000000000000000e+03,1.902907515601481581e-01,1.406947598713014793e-04,5.092603477899911284e-04,1.388888888888888812e-02,2.777777777777777884e-03
7.995000000000000000e+03,1.902965777669760328e-01,1.405689089924465666e-04,5.091338565010399518e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.000000000000000000e+03,1.903025120932676506e-01,1.404293795466878003e-04,5.090076827604059521e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.005000000000000000e+03,1.903085543827403858e-01,1.403033883006337139e-04,5.088818232372474505e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.010000000000000000e+03,1.903147044299769164e-01,1.401751750183796502e-04,5.087562745776153840e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.015000000000000000e+03,1.903209620999539164e-01,1.400459748978011504e-04,5.086310335238608277e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.020000000000000000e+03,1.903273272624431967e-01,1.399202271618868237e-04,5.085060968148465447e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.025000000000000000e+03,1.903337997317150754e-01,1.397932706295972993e-04,5.083814611578801358e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.030000000000000000e+03,1.903403793833343960e-01,1.396677480873487437e-04,5.082571233373267029e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.035000000000000000e+03,1.903470660658677927e-01,1.395424784096191981e-04,5.081330801181302512e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.040000000000000000e+03,1.903538596222702495e-01,1.394177853600431086e-04,5.080093282807174098e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.045000000000000000e+03,1.903607599339235679e-01,1.392936030435848991e-04,5.078858646542373356e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.050000000000000000e+03,1.903677668231147091e-01,1.391699200249223709e-04,5.077626860288238448e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.055000000000000000e+03,1.903748802108375104e-01,1.390467049081000001e-04,5.076397892996872916e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.060000000000000000e+03,1.903820998390377828e-01,1.389240079111032640e-04,5.075171712226139676e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.065000000000000000e+03,1.903894258409191409e-01,1.388017535039620535e-04,5.073948289085889992e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.070000000000000000e+03,1.903968573873198178e-01,1.386799968646722214e-04,5.072727587489515985e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.075000000000000000e+03,1.904043963352153312e-01,1.385587039401027390e-04,5.071509599238050977e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.080000000000000000e+03,1.904120362138069789e-01,1.384378716378975908e-04,5.070294322911299625e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.085000000000000000e+03,1.904197990379069561e-01,1.383175054214584804e-04,5.069082997986674782e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.090000000000000000e+03,1.904276006216905348e-01,1.381975993111793832e-04,5.067892570228569931e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.095000000000000000e+03,1.904357766535476337e-01,1.380781479568934835e-04,5.067011123040078080e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.100000000000000000e+03,1.904434336675738249e-01,1.379591485029696852e-04,5.066856794197444145e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.105000000000000000e+03,1.904516586562461922e-01,1.378405995481060079e-04,5.064775532402763679e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.110000000000000000e+03,1.904600140350851400e-01,1.377225050396165256e-04,5.063300524059790100e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.115000000000000000e+03,1.904684247221608007e-01,1.376048988564603382e-04,5.062003869113717008e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.120000000000000000e+03,1.904769514049569901e-01,1.374880068354302886e-04,5.060761009653733751e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.125000000000000000e+03,1.904855497230715511e-01,1.373734798152242151e-04,5.059530982562255967e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.130000000000000000e+03,1.904942429061932674e-01,1.372738468733459302e-04,5.058311571866129985e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.135000000000000000e+03,1.905030391354581576e-01,1.372299425666695957e-04,5.057107501739461098e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.140000000000000000e+03,1.905119393814611317e-01,1.370363709094792851e-04,5.055915609159302446e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.145000000000000000e+03,1.905209337000702552e-01,1.369452113783626733e-04,5.054730082598950366e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.150000000000000000e+03,1.905300358724720533e-01,1.367975122790555725e-04,5.053547943551324126e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.155000000000000000e+03,1.905392424464990297e-01,1.366831230153966082e-04,5.052368527373248160e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.160000000000000000e+03,1.905485536517340650e-01,1.365731019572152078e-04,5.051191442922445480e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.165000000000000000e+03,1.905579718560709568e-01,1.364528895531745979e-04,5.050016322350344387e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.170000000000000000e+03,1.905674975827111872e-01,1.363395959782359973e-04,5.048843305743951548e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.175000000000000000e+03,1.905771278740582830e-01,1.362278476473004359e-04,5.047672785905963798e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.180000000000000000e+03,1.905868621213724079e-01,1.361140066156019514e-04,5.046504704253014029e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.185000000000000000e+03,1.905966985113403400e-01,1.360025634267661562e-04,5.045338697764052390e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.190000000000000000e+03,1.906066356494676983e-01,1.358909231649728800e-04,5.044174646961848037e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.195000000000000000e+03,1.906166749825875251e-01,1.357797145079356078e-04,5.043012654260364781e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.200000000000000000e+03,1.906268174793720183e-01,1.356691464337159202e-04,5.041852677158671463e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.205000000000000000e+03,1.906370634252009255e-01,1.355587675791577107e-04,5.040694648119309167e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.210000000000000000e+03,1.906474125058070790e-01,1.354489354323012344e-04,5.039538564420266908e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.215000000000000000e+03,1.906578634313101095e-01,1.353393917330794594e-04,5.038384388188458943e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.220000000000000000e+03,1.906684156416771636e-01,1.352302814668722615e-04,5.037232084219569681e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.225000000000000000e+03,1.906790696069549373e-01,1.351215268430510199e-04,5.036081647030978469e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.230000000000000000e+03,1.906898257100311522e-01,1.350131429058648385e-04,5.034933049469689746e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.235000000000000000e+03,1.907006835606331052e-01,1.349051385808886232e-04,5.033786267555377322e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.240000000000000000e+03,1.907116424793821874e-01,1.347974900184353646e-04,5.032641271328679384e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.245000000000000000e+03,1.907227023520282616e-01,1.346902059196143403e-04,5.031498041105918499e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.250000000000000000e+03,1.907338634514102738e-01,1.345832838432655916e-04,5.030356557625280303e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.255000000000000000e+03,1.907451254570733667e-01,1.344767175593214958e-04,5.029216796110051995e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.260000000000000000e+03,1.907564878847068934e-01,1.343705044711882414e-04,5.028078731782943981e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.265000000000000000e+03,1.907679508215196773e-01,1.342646426900032000e-04,5.026942345913238330e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.270000000000000000e+03,1.907795141342112921e-01,1.341591303875137886e-04,5.025807616517020786e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.275000000000000000e+03,1.907911773987245319e-01,1.340539680096959456e-04,5.024674520118947501e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.280000000000000000e+03,1.908029406218164359e-01,1.339491688095424769e-04,5.023543037667943740e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.285000000000000000e+03,1.908148035587493851e-01,1.338448271855993557e-04,5.022413147607462805e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.290000000000000000e+03,1.908267659353313772e-01,1.337416429101259262e-04,5.021284828871804516e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.295000000000000000e+03,1.908388277096136343e-01,1.336454356162863682e-04,5.020158062679533047e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.300000000000000000e+03,1.908509884500356191e-01,1.335987168986187471e-04,5.019032827033708538e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.305000000000000000e+03,1.908632482884275727e-01,1.335637242525101597e-04,5.017909105479902024e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.310000000000000000e+03,1.908756064149202125e-01,1.333454461758385627e-04,5.016786873635188356e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.315000000000000000e+03,1.908880638492601034e-01,1.332361187769271870e-04,5.015666124064712935e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.320000000000000000e+03,1.909006174148559498e-01,1.331481598487642773e-04,5.014546820565449507e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.325000000000000000e+03,1.909132748550292080e-01,1.330275064467399313e-04,5.013429073250260911e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.330000000000000000e+03,1.909260120140663375e-01,1.329197219169257944e-04,5.012313356556413963e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.335000000000000000e+03,1.909389078683551288e-01,1.328228818222114936e-04,5.011208870918061262e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.340000000000000000e+03,1.909516806939252631e-01,1.327194220199980231e-04,5.010234436205338255e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.345000000000000000e+03,1.909652664662457311e-01,1.326166290780529742e-04,5.010473845929676231e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.350000000000000000e+03,1.909780605888584115e-01,1.325174031877103423e-04,5.008092526968495111e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.355000000000000000e+03,1.909911115303399853e-01,1.324166912785167431e-04,5.007339331015355508e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.360000000000000000e+03,1.910043839272353716e-01,1.323167627572398276e-04,5.006027398615762493e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.365000000000000000e+03,1.910178295167032914e-01,1.322175780429290452e-04,5.004686933939561915e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.370000000000000000e+03,1.910313693625296794e-01,1.321182388996359656e-04,5.003462571264823610e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.375000000000000000e+03,1.910450197422294827e-01,1.320195693883043932e-04,5.002330588532673044e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.380000000000000000e+03,1.910587579652663071e-01,1.319209914497617504e-04,5.001238102615696403e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.385000000000000000e+03,1.910725891017574507e-01,1.318228407383935082e-04,5.000145921224461408e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.390000000000000000e+03,1.910864925072137122e-01,1.317249055387717624e-04,4.999041217834561662e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.395000000000000000e+03,1.911004832879481252e-01,1.316273106191527325e-04,4.997931278895294824e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.400000000000000000e+03,1.911145601838653285e-01,1.315299696337730070e-04,4.996826965145287694e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.405000000000000000e+03,1.911287305233371758e-01,1.314329298825680386e-04,4.995730086905232452e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.410000000000000000e+03,1.911430001870987883e-01,1.313361659097032842e-04,4.994635342404306604e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.415000000000000000e+03,1.911573720035603385e-01,1.312396774043544066e-04,4.993539842149401393e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.420000000000000000e+03,1.911718440939933483e-01,1.311434689936641774e-04,4.992445500203355167e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.425000000000000000e+03,1.911864094256314484e-01,1.310475338535502276e-04,4.991353437719143072e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.430000000000000000e+03,1.912010636777396189e-01,1.309518692553886168e-04,4.990262389985461759e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.435000000000000000e+03,1.912158046966412617e-01,1.308564741077760101e-04,4.989172102238467743e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.440000000000000000e+03,1.912306352223740180e-01,1.307613465677991344e-04,4.988083202174960727e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.445000000000000000e+03,1.912455587447378369e-01,1.306664845285138404e-04,4.986995437545088845e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.450000000000000000e+03,1.912605757465397349e-01,1.305718862847313492e-04,4.985908718939404370e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.455000000000000000e+03,1.912756829938274394e-01,1.304775519869474064e-04,4.984823157699177706e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.460000000000000000e+03,1.912908775498238234e-01,1.303834931127476580e-04,4.983738609487352441e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.465000000000000000e+03,1.913061600899705617e-01,1.302898055602535251e-04,4.982655148377454751e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.470000000000000000e+03,1.913215323523768108e-01,1.301973289741243094e-04,4.981572762425700998e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.475000000000000000e+03,1.913369937390490827e-01,1.301143791632090440e-04,4.980491444645459859e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.480000000000000000e+03,1.913525418246575238e-01,1.301146340525627268e-04,4.979411167054101015e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.485000000000000000e+03,1.913681763931965873e-01,1.301205876571265817e-04,4.978331933152562068e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.490000000000000000e+03,1.913838983221882728e-01,1.298889957827992496e-04,4.977253747579204112e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.495000000000000000e+03,1.913997065449437873e-01,1.297321719037795385e-04,4.976176600008776294e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.500000000000000000e+03,1.914155997501861550e-01,1.296563094959199609e-04,4.975100477977895423e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.505000000000000000e+03,1.914315784405807852e-01,1.295712342885348720e-04,4.974025389130695305e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.510000000000000000e+03,1.914476418688679515e-01,1.294683292424212914e-04,4.972951326197919131e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.515000000000000000e+03,1.914637889764144729e-01,1.293668745403240368e-04,4.971878281618904733e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.520000000000000000e+03,1.914800200218211845e-01,1.292747058208423611e-04,4.970806260761743067e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.525000000000000000e+03,1.914963337249663555e-01,1.291857790159805792e-04,4.969735253999478866e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.530000000000000000e+03,1.915127301136112514e-01,1.290945424825160016e-04,4.968665265917293107e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.535000000000000000e+03,1.915292081116251321e-01,1.290026017564990096e-04,4.967596290146379483e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.540000000000000000e+03,1.915457677632949052e-01,1.289123654811771033e-04,4.966528331892044665e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.545000000000000000e+03,1.915624074219137718e-01,1.288226964050675724e-04,4.965461381908304684e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.550000000000000000e+03,1.915791286965696505e-01,1.287326817509133997e-04,4.964395461600236686e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.555000000000000000e+03,1.915959256076983086e-01,1.286431081105610119e-04,4.963330545808968290e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.560000000000000000e+03,1.916128122771150466e-01,1.285539170685079662e-04,4.962266929120571612e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.565000000000000000e+03,1.916297430943686708e-01,1.284647884015940455e-04,4.961206177218617942e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.570000000000000000e+03,1.916468686253590126e-01,1.283759671342651594e-04,4.960174251822521089e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.575000000000000000e+03,1.916636503044795159e-01,1.282873525163111315e-04,4.959510735918604791e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.580000000000000000e+03,1.916817022651942093e-01,1.281989416305569696e-04,4.960960737464764972e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.585000000000000000e+03,1.916986457218207707e-01,1.281107630933103747e-04,4.957118088791168152e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.590000000000000000e+03,1.917157472650816152e-01,1.280227824538641946e-04,4.956100625275746503e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.595000000000000000e+03,1.917330063580708621e-01,1.279350213239476269e-04,4.955169705579353344e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.600000000000000000e+03,1.917504244659565538e-01,1.278474628463159319e-04,4.954084164749107894e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.605000000000000000e+03,1.917679183323961201e-01,1.277601136619428235e-04,4.952940663083732530e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.610000000000000000e+03,1.917855433098783202e-01,1.276729682729090974e-04,4.951797891798840907e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.615000000000000000e+03,1.918032480723131650e-01,1.275860256833997238e-04,4.950681538126889148e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.620000000000000000e+03,1.918210319847735434e-01,1.274992852695757501e-04,4.949597210277624547e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.625000000000000000e+03,1.918388971919713915e-01,1.274127442269266193e-04,4.948537896568869308e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.630000000000000000e+03,1.918568264462081341e-01,1.273264014368232703e-04,4.947490938200109533e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.635000000000000000e+03,1.918748195509558385e-01,1.272402555046190981e-04,4.946445301285001556e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.640000000000000000e+03,1.918928711070074511e-01,1.271543047418180526e-04,4.945396700841211144e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.645000000000000000e+03,1.919109821707987440e-01,1.270685475805299750e-04,4.944347332498562082e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.650000000000000000e+03,1.919291530339526375e-01,1.269829825485289324e-04,4.943300670939067840e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.655000000000000000e+03,1.919473887522420708e-01,1.268976082709591022e-04,4.942257163997569461e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.660000000000000000e+03,1.919656935880424964e-01,1.268124238238125981e-04,4.941214970987354736e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.665000000000000000e+03,1.919840671414181910e-01,1.267274308836710637e-04,4.940173338974894338e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.670000000000000000e+03,1.920025080174087018e-01,1.266426490134443578e-04,4.939132991563460837e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.675000000000000000e+03,1.920210101026161853e-01,1.265582440246612941e-04,4.938094154861870149e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.680000000000000000e+03,1.920395695226143618e-01,1.264757866773344105e-04,4.937056361959926871e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.685000000000000000e+03,1.920581851888835123e-01,1.264119911425767503e-04,4.936019661821143285e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.690000000000000000e+03,1.920768585833311226e-01,1.265019236752257703e-04,4.934984269115161044e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.695000000000000000e+03,1.920955915060559849e-01,1.263545160191692246e-04,4.933950083523773716e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.700000000000000000e+03,1.921143827127933523e-01,1.262696408018602033e-04,4.932917137865534948e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.705000000000000000e+03,1.921332288680037415e-01,1.260922634636507829e-04,4.931885443639375888e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.710000000000000000e+03,1.921521277698663432e-01,1.259727593402304707e-04,4.930854978886427351e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.715000000000000000e+03,1.921710797202134946e-01,1.258907097869853200e-04,4.929825797509492782e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.720000000000000000e+03,1.921900850756733947e-01,1.258143361590495968e-04,4.928797909902730588e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.725000000000000000e+03,1.922091419923014077e-01,1.257314011489043160e-04,4.927771328617872341e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.730000000000000000e+03,1.922282483439116674e-01,1.256439234376375441e-04,4.926746055077379366e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.735000000000000000e+03,1.922474038354814174e-01,1.255576529104458869e-04,4.925722118855401866e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.740000000000000000e+03,1.922666081123612369e-01,1.254747568603476545e-04,4.924699538418807416e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.745000000000000000e+03,1.922858592452841298e-01,1.253932715021489799e-04,4.923678321898648270e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.750000000000000000e+03,1.923051560992691256e-01,1.253111653424902894e-04,4.922658487123121032e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.755000000000000000e+03,1.923244982946900050e-01,1.252287657005881542e-04,4.921640057146217141e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.760000000000000000e+03,1.923438841346385431e-01,1.251470146796115435e-04,4.920623042904763130e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.765000000000000000e+03,1.923633127003819832e-01,1.250656625422571643e-04,4.919607464559129766e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.770000000000000000e+03,1.923827831218111184e-01,1.249842636722418583e-04,4.918593341532864023e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.775000000000000000e+03,1.924022937874221018e-01,1.249030383931161534e-04,4.917580687191382529e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.780000000000000000e+03,1.924218442415631947e-01,1.248220637356660693e-04,4.916569526222378580e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.785000000000000000e+03,1.924414324109072760e-01,1.247411929332725385e-04,4.915559868429692858e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.790000000000000000e+03,1.924610587348534740e-01,1.246604918349848647e-04,4.914551746996730390e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.795000000000000000e+03,1.924807189130434137e-01,1.245799564159586522e-04,4.913545156506548238e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.800000000000000000e+03,1.925004190564003070e-01,1.244995592771367299e-04,4.912540198020169018e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.805000000000000000e+03,1.925201389530052376e-01,1.244193242867195368e-04,4.911536919629237328e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.810000000000000000e+03,1.925399332656765605e-01,1.243392330163155290e-04,4.910537696528515178e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.815000000000000000e+03,1.925596204203917639e-01,1.242592941628626788e-04,4.909564311574007639e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.820000000000000000e+03,1.925798326354104528e-01,1.241795003742647595e-04,4.908932479502959873e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.825000000000000000e+03,1.925986375403435091e-01,1.240998544529536417e-04,4.910814345355712452e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.830000000000000000e+03,1.926189876295308634e-01,1.240203526376742918e-04,4.906610324681484874e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.835000000000000000e+03,1.926392052941929278e-01,1.239409952795905777e-04,4.906013420871691531e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.840000000000000000e+03,1.926592324174877247e-01,1.238617806736397591e-04,4.905128180360548247e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.845000000000000000e+03,1.926792068351896592e-01,1.237827076819557760e-04,4.904006612723454690e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.850000000000000000e+03,1.926991281643918863e-01,1.237037754603093466e-04,4.902851541424412419e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.855000000000000000e+03,1.927190843049331748e-01,1.236249827982290777e-04,4.901745512934706315e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.860000000000000000e+03,1.927390441763958684e-01,1.235463285996671020e-04,4.900676342854970186e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.865000000000000000e+03,1.927590239643622028e-01,1.234678118316502875e-04,4.899650866571698049e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.870000000000000000e+03,1.927790330564347898e-01,1.233894314557507728e-04,4.898652410818077558e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.875000000000000000e+03,1.927990613797583019e-01,1.233111864357066341e-04,4.897671860517363021e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.880000000000000000e+03,1.928191186561366011e-01,1.232330757680330600e-04,4.896698103137004472e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.885000000000000000e+03,1.928392045310535208e-01,1.231550985807935755e-04,4.895724809129922304e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.890000000000000000e+03,1.928593125796172758e-01,1.230772547888780934e-04,4.894750051164053041e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.895000000000000000e+03,1.928794451131169430e-01,1.229995502239211594e-04,4.893776213373742792e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.900000000000000000e+03,1.928995955688407038e-01,1.229220437885233984e-04,4.892805405993349687e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.905000000000000000e+03,1.929197554673408033e-01,1.228453551826858415e-04,4.891838257362033943e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.910000000000000000e+03,1.929399204887501107e-01,1.227769362467205638e-04,4.890873296205020372e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.915000000000000000e+03,1.929600870181503447e-01,1.228053561697376654e-04,4.889909751463144107e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.920000000000000000e+03,1.929802536263724999e-01,1.229953073872732793e-04,4.888948106956805340e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.925000000000000000e+03,1.930004234826837306e-01,1.226417764813623828e-04,4.887988824433697104e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.930000000000000000e+03,1.930205982225641770e-01,1.224818160409716890e-04,4.887031689588854566e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.935000000000000000e+03,1.930407781568731496e-01,1.223967132553555059e-04,4.886076574213307593e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.940000000000000000e+03,1.930609609175967800e-01,1.223193610220760230e-04,4.885123650555357961e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.945000000000000000e+03,1.930811404444243984e-01,1.222409564774638770e-04,4.884172932143956850e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.950000000000000000e+03,1.931013180341201729e-01,1.221620925287321402e-04,4.883224804759341226e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.955000000000000000e+03,1.931214851907216423e-01,1.220834858118306136e-04,4.882282050221075287e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.960000000000000000e+03,1.931416666243091773e-01,1.220053549654827698e-04,4.881365625161250056e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.965000000000000000e+03,1.931617986974243917e-01,1.219277633935510235e-04,4.880543577702362067e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.970000000000000000e+03,1.931819906432488965e-01,1.218507930968009410e-04,4.879472656999644942e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.975000000000000000e+03,1.932021550997843617e-01,1.217744992222953690e-04,4.878576173907239548e-04,1.388888888888888812e-02,2.777777777777777884e-03
8.980000000000000000e+03,1.932222841450154383e-01,1.216987898026535480e-04,4.877586159687398557e-04,1.111111111111111154e-02,2.777777777777777884e-03
8.985000000000000000e+03,1.932423940899604398e-01,1.216234102683355644e-04,4.876650417267274613e-04,1.111111111111111154e-02,2.777777777777777884e-03
8.990000000000000000e+03,1.932624995427327796e-01,1.215481085224721187e-04,4.875727153269620250e-04,1.111111111111111154e-02,2.777777777777777884e-03
8.995000000000000000e+03,1.932826031855717774e-01,1.214728236988664982e-04,4.874787348870819170e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.000000000000000000e+03,1.933026992672987610e-01,1.213976619151872289e-04,4.873860382100998778e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.005000000000000000e+03,1.933227762169522912e-01,1.213226897172829628e-04,4.872938078296087331e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.010000000000000000e+03,1.933428277602202150e-01,1.212478494914162293e-04,4.872013557286341981e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.015000000000000000e+03,1.933628586693218743e-01,1.211730911311484718e-04,4.871094997958502694e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.020000000000000000e+03,1.933828778443505703e-01,1.210984433926311758e-04,4.870177644548108302e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.025000000000000000e+03,1.934028790113986318e-01,1.210239208483840731e-04,4.869262997944524395e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.030000000000000000e+03,1.934228587927052101e-01,1.209495007710933176e-04,4.868350948283811739e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.035000000000000000e+03,1.934428112909341024e-01,1.208751852571342560e-04,4.867441081023889658e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.040000000000000000e+03,1.934627447296878577e-01,1.208009807288418420e-04,4.866533848653052923e-04,1.111111111111111154e-02,2.777777777777777884e-03
9.045000000000000000e+03,1.934826524502348544e-01,1.207268794048762265e-04,4.865628987354989532e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.050000000000000000e+03,1.935025414646331099e-01,1.206528832852429985e-04,4.864726658288015993e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.055000000000000000e+03,1.935223841437971604e-01,1.205789915896438740e-04,4.863826878574946432e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.060000000000000000e+03,1.935422511616186891e-01,1.205052025564732482e-04,4.862931674079981636e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.065000000000000000e+03,1.935619434219247315e-01,1.204315164583758208e-04,4.862054392502779938e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.070000000000000000e+03,1.935820745828749356e-01,1.203579318347431157e-04,4.861367143609072561e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.075000000000000000e+03,1.936007521559993116e-01,1.202844484482968641e-04,4.862363920457818227e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.080000000000000000e+03,1.936216340272212677e-01,1.202110653062204786e-04,4.860977323112313539e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.085000000000000000e+03,1.936415220466906895e-01,1.201377818860548352e-04,4.860059437990531988e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.090000000000000000e+03,1.936610601975253254e-01,1.200645974139193811e-04,4.858212969928038267e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.095000000000000000e+03,1.936805060778347687e-01,1.199915112473923587e-04,4.856836733748900190e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.100000000000000000e+03,1.936998919682293707e-01,1.199185227193051500e-04,4.855845325466735937e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.105000000000000000e+03,1.937192795107192667e-01,1.198456311532481431e-04,4.854991630858217786e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.110000000000000000e+03,1.937386668453724148e-01,1.197728359073153083e-04,4.854155049995165965e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.115000000000000000e+03,1.937580617445746334e-01,1.197001363347343912e-04,4.853288219273576491e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.120000000000000000e+03,1.937774667521458272e-01,1.196275317938973550e-04,4.852397608396809107e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.125000000000000000e+03,1.937968514336887160e-01,1.195550216540305953e-04,4.851507812933964089e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.130000000000000000e+03,1.938162278468554545e-01,1.194826052922139261e-04,4.850634320615158381e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.135000000000000000e+03,1.938355589021788228e-01,1.194102820951396164e-04,4.849776550835839376e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.140000000000000000e+03,1.938548369401229543e-01,1.193380514740907791e-04,4.848923158711763884e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.145000000000000000e+03,1.938740575062731786e-01,1.192659129899260558e-04,4.848067894777832840e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.150000000000000000e+03,1.938932162096935474e-01,1.191938675410647249e-04,4.847213845061207598e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.155000000000000000e+03,1.939123274245631579e-01,1.191219307695653171e-04,4.846364716360323523e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.160000000000000000e+03,1.939313959019470790e-01,1.190503088535669284e-04,4.845519102180132149e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.165000000000000000e+03,1.939504338906187231e-01,1.189820618049047476e-04,4.844675415602534918e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.170000000000000000e+03,1.939694285872433366e-01,1.189668776333588487e-04,4.843834636172741426e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.175000000000000000e+03,1.939883863427218080e-01,1.193858869880757033e-04,4.842998106537229610e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.180000000000000000e+03,1.940072638719272657e-01,1.187904313476545410e-04,4.842171470362677125e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.185000000000000000e+03,1.940261573842546605e-01,1.186947956516340680e-04,4.841397053466770829e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.190000000000000000e+03,1.940448532812790172e-01,1.186268098772751188e-04,4.840656667767295274e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.195000000000000000e+03,1.940636651619407627e-01,1.185547966355689437e-04,4.839674682668068640e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.200000000000000000e+03,1.940824250266325324e-01,1.184822821328320114e-04,4.838882247549433071e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.205000000000000000e+03,1.941010321143409600e-01,1.184103792143229879e-04,4.838042203029683640e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.210000000000000000e+03,1.941195817393200074e-01,1.183388944769907985e-04,4.837205156101428353e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.215000000000000000e+03,1.941381436855433573e-01,1.182676132563462558e-04,4.836393112876456258e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.220000000000000000e+03,1.941566514576737457e-01,1.181964692676037434e-04,4.835574779900032286e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.225000000000000000e+03,1.941750629611719570e-01,1.181254848878706575e-04,4.834759509764124464e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.230000000000000000e+03,1.941934383126793784e-01,1.180546942319635201e-04,4.833951663983569692e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.235000000000000000e+03,1.942117794984636603e-01,1.179841049970107068e-04,4.833143275972693947e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.240000000000000000e+03,1.942300369981856401e-01,1.179136952005793758e-04,4.832339675923143902e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.245000000000000000e+03,1.942482477525956930e-01,1.178434223897718711e-04,4.831537600186139076e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.250000000000000000e+03,1.942664172206257089e-01,1.177732461839438890e-04,4.830739390686300278e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.255000000000000000e+03,1.942845073750524842e-01,1.177031436438096505e-04,4.829942882951017576e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.260000000000000000e+03,1.943025595259576799e-01,1.176331125036375537e-04,4.829149643520560327e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.265000000000000000e+03,1.943205404184016327e-01,1.175631588930211896e-04,4.828358684646896293e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.270000000000000000e+03,1.943384774222601252e-01,1.174932849757810997e-04,4.827570622545230422e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.275000000000000000e+03,1.943563376036016865e-01,1.174234877194952329e-04,4.826785089467247733e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.280000000000000000e+03,1.943741710197162686e-01,1.173537662601281564e-04,4.826002664800121771e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.285000000000000000e+03,1.943918808217967309e-01,1.172841239800202984e-04,4.825223737159585555e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.290000000000000000e+03,1.944096863121090313e-01,1.172145629952963850e-04,4.824458587353982401e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.295000000000000000e+03,1.944270158710689478e-01,1.171450815543257018e-04,4.823774774649915143e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.300000000000000000e+03,1.944454841434669901e-01,1.170756774750761331e-04,4.823804944329204139e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.305000000000000000e+03,1.944614181301310696e-01,1.170063498023735609e-04,4.825387590139065971e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.310000000000000000e+03,1.944793781143769607e-01,1.169370977787698038e-04,4.821462504369646517e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.315000000000000000e+03,1.944973809954285981e-01,1.168679212274469781e-04,4.820978190463419411e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.320000000000000000e+03,1.945149733282398319e-01,1.167988202521781665e-04,4.820430458887189104e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.325000000000000000e+03,1.945321800296735681e-01,1.167297943090882571e-04,4.819339684729259145e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.330000000000000000e+03,1.945492249344914493e-01,1.166608428428025067e-04,4.818339854817173143e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.335000000000000000e+03,1.945661597244948693e-01,1.165919655263141289e-04,4.817584468844974968e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.340000000000000000e+03,1.945830968125100424e-01,1.165231620784653227e-04,4.816877983497030351e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.345000000000000000e+03,1.946000733181785236e-01,1.164544321411610647e-04,4.816104318604606869e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.350000000000000000e+03,1.946170629759533255e-01,1.163857753331732655e-04,4.815322230277464550e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.355000000000000000e+03,1.946340219461910326e-01,1.163171913506275812e-04,4.814581139819481582e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.360000000000000000e+03,1.946508801103181696e-01,1.162486798641161243e-04,4.813846273352491347e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.365000000000000000e+03,1.946676239967666533e-01,1.161802405430576563e-04,4.813099632878538574e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.370000000000000000e+03,1.946842774983219559e-01,1.161118730801906503e-04,4.812361867237985443e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.375000000000000000e+03,1.947008829343221392e-01,1.160435771629494728e-04,4.811630366925071065e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.380000000000000000e+03,1.947174620780040277e-01,1.159753524880268041e-04,4.810897930216401371e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.385000000000000000e+03,1.947339912595867362e-01,1.159071987590008486e-04,4.810170439238310768e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.390000000000000000e+03,1.947504395729743043e-01,1.158391156828714853e-04,4.809444914390956032e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.395000000000000000e+03,1.947668048158444631e-01,1.157711029743389896e-04,4.808721572733488849e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.400000000000000000e+03,1.947831115198724317e-01,1.157031603526264543e-04,4.808001382449201546e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.405000000000000000e+03,1.947993700448417687e-01,1.156352875434013750e-04,4.807283565131399011e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.410000000000000000e+03,1.948155614731574559e-01,1.155674842776160282e-04,4.806568477835945611e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.415000000000000000e+03,1.948316766286840029e-01,1.154997502922439290e-04,4.805855708313719788e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.420000000000000000e+03,1.948477306228137973e-01,1.154320853310919666e-04,4.805145618577358205e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.425000000000000000e+03,1.948637268476883511e-01,1.153644891516060765e-04,4.804438114767841457e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.430000000000000000e+03,1.948796520989257430e-01,1.152969615861157752e-04,4.803733069858806483e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.435000000000000000e+03,1.948955109889505544e-01,1.152295031400170670e-04,4.803030580507246130e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.440000000000000000e+03,1.949113099644736724e-01,1.151621219503867391e-04,4.802330661931103408e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.445000000000000000e+03,1.949270394641409998e-01,1.150949271338271419e-04,4.801633222085444899e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.450000000000000000e+03,1.949427049716593863e-01,1.150295738634986986e-04,4.800938327883798817e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.455000000000000000e+03,1.949583063864799293e-01,1.149941971205907146e-04,4.800245962910876436e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.460000000000000000e+03,1.949738396622458236e-01,1.153373204130023205e-04,4.799556088963270848e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.465000000000000000e+03,1.949893115836350554e-01,1.148757468327012322e-04,4.798868766694187058e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.470000000000000000e+03,1.950047121072916723e-01,1.148626368442836059e-04,4.798183909845546479e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.475000000000000000e+03,1.950200575325150842e-01,1.147631818840417350e-04,4.797501720954560288e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.480000000000000000e+03,1.950353169993169489e-01,1.146642152314228250e-04,4.796822398790586122e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.485000000000000000e+03,1.950505576179556444e-01,1.145791114725523008e-04,4.796151032189053956e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.490000000000000000e+03,1.950656176116709883e-01,1.145031242264361290e-04,4.795535975540948228e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.495000000000000000e+03,1.950809551625485860e-01,1.144315444727930938e-04,4.795309845690876472e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.500000000000000000e+03,1.950949541608655857e-01,1.143623051073446901e-04,4.795559212953994519e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.505000000000000000e+03,1.951117247768291985e-01,1.142946816202386863e-04,4.796162025921365179e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.510000000000000000e+03,1.951264016158464065e-01,1.142279964143713710e-04,4.793471811394923792e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.515000000000000000e+03,1.951406576151022143e-01,1.141615906708140114e-04,4.792385085012107514e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.520000000000000000e+03,1.951550223800669892e-01,1.140952579044912315e-04,4.791911806296714443e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.525000000000000000e+03,1.951696322846110110e-01,1.140290765651010360e-04,4.791001853122703476e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.530000000000000000e+03,1.951843836391198017e-01,1.139630199767716133e-04,4.790165485206050993e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.535000000000000000e+03,1.951990808165274538e-01,1.138970057378205350e-04,4.789557110610854844e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.540000000000000000e+03,1.952136282860083838e-01,1.138310547059507628e-04,4.788923660326562469e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.545000000000000000e+03,1.952279866402931718e-01,1.137651837735318528e-04,4.788226491846378540e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.550000000000000000e+03,1.952422329096049625e-01,1.136993772521471612e-04,4.787573271205741829e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.555000000000000000e+03,1.952564521819835641e-01,1.136336488485353266e-04,4.786936323970943596e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.560000000000000000e+03,1.952706936899049894e-01,1.135680007318016170e-04,4.786285373126808245e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.565000000000000000e+03,1.952849017066073667e-01,1.135024272090683311e-04,4.785648908749945505e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.570000000000000000e+03,1.952990093677597905e-01,1.134369257337775879e-04,4.785013609301338078e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.575000000000000000e+03,1.953130087602053533e-01,1.133714880647469927e-04,4.784378152206387297e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.580000000000000000e+03,1.953269515354958963e-01,1.133061125007677914e-04,4.783748414148842709e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.585000000000000000e+03,1.953408674723071392e-01,1.132407986819894614e-04,4.783119390037149344e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.590000000000000000e+03,1.953547227695741073e-01,1.131755489335931606e-04,4.782494111818994908e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.595000000000000000e+03,1.953684887979840745e-01,1.131103635056512181e-04,4.781870176637610594e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.600000000000000000e+03,1.953821899020187491e-01,1.130452416787907488e-04,4.781249249154546823e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.605000000000000000e+03,1.953958473206412749e-01,1.129801826589362678e-04,4.780630611316321254e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.610000000000000000e+03,1.954094369652223384e-01,1.129151866826143258e-04,4.780014413607425292e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.615000000000000000e+03,1.954229531895054772e-01,1.128502539736526338e-04,4.779400475026648822e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.620000000000000000e+03,1.954364178343103164e-01,1.127853842554562826e-04,4.778788985968621702e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.625000000000000000e+03,1.954498185902767415e-01,1.127205774057073314e-04,4.778179854336069032e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.630000000000000000e+03,1.954631506885031733e-01,1.126558334901986105e-04,4.777573013714333291e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.635000000000000000e+03,1.954764297102813686e-01,1.125911524252253888e-04,4.776968592155540674e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.640000000000000000e+03,1.954896394204742593e-01,1.125265341486074249e-04,4.776366424861791461e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.645000000000000000e+03,1.955027941764502231e-01,1.124619786548248016e-04,4.775766653721785337e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.650000000000000000e+03,1.955158814754438534e-01,1.123974858938251901e-04,4.775169144027107087e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.655000000000000000e+03,1.955289159809713850e-01,1.123330558539539591e-04,4.774574032074123159e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.660000000000000000e+03,1.955418754308049234e-01,1.122686885490838414e-04,4.773981141349280971e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.665000000000000000e+03,1.955548054135154146e-01,1.122043842215821610e-04,4.773391055833576136e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.670000000000000000e+03,1.955675995401871814e-01,1.121401449513247811e-04,4.772804401172254987e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.675000000000000000e+03,1.955805427648132644e-01,1.120759904692033996e-04,4.772237090394292015e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.680000000000000000e+03,1.955927962728388758e-01,1.120121379137388982e-04,4.771822417900776917e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.685000000000000000e+03,1.956069388369076067e-01,1.119513101613544306e-04,4.772847510082046463e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.690000000000000000e+03,1.956176508030698369e-01,1.119252324622480558e-04,4.773188578884190081e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.695000000000000000e+03,1.956301700451267556e-01,1.119144526091104684e-04,4.771254839448992469e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.700000000000000000e+03,1.956431019933741189e-01,1.117974943805012319e-04,4.769533333013277390e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.705000000000000000e+03,1.956558773984288513e-01,1.116974931205240673e-04,4.768776769112687453e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.710000000000000000e+03,1.956684711537630683e-01,1.116297794941040683e-04,4.768305466054633388e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.715000000000000000e+03,1.956808533146003060e-01,1.115682855131565197e-04,4.767779565857365722e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.720000000000000000e+03,1.956930803974891997e-01,1.115055374736169337e-04,4.767167848307826868e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.725000000000000000e+03,1.957052052364710304e-01,1.114413492221954518e-04,4.766536814817846912e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.730000000000000000e+03,1.957172555059881469e-01,1.113764187687255329e-04,4.765933743047329695e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.735000000000000000e+03,1.957292672788932819e-01,1.113117454154928049e-04,4.765363613307707570e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.740000000000000000e+03,1.957412539332684664e-01,1.112480626739695462e-04,4.764810839140548571e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.745000000000000000e+03,1.957532184702596434e-01,1.111857362276577095e-04,4.764259238286383102e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.750000000000000000e+03,1.957651411354240367e-01,1.111264319760198345e-04,4.763703362133227476e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.755000000000000000e+03,1.957770121979570954e-01,1.110802105761554714e-04,4.763148719851868903e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.760000000000000000e+03,1.957888277340228689e-01,1.110847151448531218e-04,4.762600316645444103e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.765000000000000000e+03,1.958005905384666845e-01,1.110781190249368752e-04,4.762055152223238419e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.770000000000000000e+03,1.958122993395976508e-01,1.108688948604643303e-04,4.761510523047317962e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.775000000000000000e+03,1.958239495119797335e-01,1.108545494272655579e-04,4.760968091096557026e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.780000000000000000e+03,1.958355410741760283e-01,1.107432714581726789e-04,4.760428385967080595e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.785000000000000000e+03,1.958470840913112965e-01,1.106975697633626166e-04,4.759890595656561313e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.790000000000000000e+03,1.958585850655057692e-01,1.106182806201189833e-04,4.759354882929811657e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.795000000000000000e+03,1.958700370380050959e-01,1.105613657142461188e-04,4.758821415737891046e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.800000000000000000e+03,1.958814313678833297e-01,1.104927437841155544e-04,4.758289805584360686e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.805000000000000000e+03,1.958927728699577098e-01,1.104326804558857590e-04,4.757760276717958644e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.810000000000000000e+03,1.959040694137708372e-01,1.103677371727092640e-04,4.757232822332237154e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.815000000000000000e+03,1.959153182369443302e-01,1.103062818891531574e-04,4.756707384756470925e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.820000000000000000e+03,1.959265162923107262e-01,1.102434478162337154e-04,4.756183937134483169e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.825000000000000000e+03,1.959376658531118975e-01,1.101809810698246823e-04,4.755662480945720876e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.830000000000000000e+03,1.959487673033321609e-01,1.101190728666578917e-04,4.755143011511858719e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.835000000000000000e+03,1.959598229585753359e-01,1.100568713048274733e-04,4.754625529574159218e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.840000000000000000e+03,1.959708306120688526e-01,1.099947395617738186e-04,4.754109995618568995e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.845000000000000000e+03,1.959817910066946056e-01,1.099327989421514134e-04,4.753596409906822584e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.850000000000000000e+03,1.959927072650131663e-01,1.098709574673721953e-04,4.753084780652259934e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.855000000000000000e+03,1.960035753469041853e-01,1.098091892031437445e-04,4.752575055732834132e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.860000000000000000e+03,1.960144021369042144e-01,1.097475385251221513e-04,4.752067285643659994e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.865000000000000000e+03,1.960251755299456666e-01,1.096861831046815430e-04,4.751561370116010280e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.870000000000000000e+03,1.960359282253040791e-01,1.096259730738358449e-04,4.751057717781826751e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.875000000000000000e+03,1.960465655315965783e-01,1.095717540192815405e-04,4.750557163842990477e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.880000000000000000e+03,1.960573972557831945e-01,1.095519514194456503e-04,4.750081408294283764e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.885000000000000000e+03,1.960673553566553151e-01,1.096378818418280288e-04,4.749864858918512720e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.890000000000000000e+03,1.960798538445930328e-01,1.094391901976013280e-04,4.751225896165726026e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.895000000000000000e+03,1.960881938415716674e-01,1.093860477362006796e-04,4.751392655647038729e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.900000000000000000e+03,1.960986071999622771e-01,1.092576050744429163e-04,4.749295572969449396e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.905000000000000000e+03,1.961095524552871616e-01,1.092231253746852915e-04,4.747702398473803561e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.910000000000000000e+03,1.961203935610725535e-01,1.091404904028615098e-04,4.747201066980603077e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.915000000000000000e+03,1.961309780515823331e-01,1.090765788269856883e-04,4.746800047822214417e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.920000000000000000e+03,1.961413306116214506e-01,1.090183469494451042e-04,4.746251670381409181e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.925000000000000000e+03,1.961514810465932179e-01,1.089514205817842510e-04,4.745676007911702431e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.930000000000000000e+03,1.961615478780498467e-01,1.088931072772572839e-04,4.745166020627486362e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.935000000000000000e+03,1.961715895707728252e-01,1.088301064947044935e-04,4.744698269275197727e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.940000000000000000e+03,1.961816657857105295e-01,1.087702753755283330e-04,4.744220524419760061e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.945000000000000000e+03,1.961917831040880800e-01,1.087089146653644347e-04,4.743729766762109124e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.950000000000000000e+03,1.962019092869349557e-01,1.086487780406195417e-04,4.743248599966373605e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.955000000000000000e+03,1.962119855215461173e-01,1.085880364601601384e-04,4.742775717071239156e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.960000000000000000e+03,1.962219868370806142e-01,1.085278606185284545e-04,4.742301130962104749e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.965000000000000000e+03,1.962319153184148846e-01,1.084675150993103090e-04,4.741829124586868630e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.970000000000000000e+03,1.962418149055815408e-01,1.084073234339701791e-04,4.741361481247446767e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.975000000000000000e+03,1.962517077473107940e-01,1.083472877384109901e-04,4.740894580957026681e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.980000000000000000e+03,1.962615836265193536e-01,1.082874140948038316e-04,4.740429617891123680e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.985000000000000000e+03,1.962714133519008475e-01,1.082283955667342698e-04,4.739966189650035122e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.990000000000000000e+03,1.962811909385785425e-01,1.081740793795326353e-04,4.739504111798992117e-04,8.333333333333333218e-03,2.777777777777777884e-03
9.995000000000000000e+03,1.962909362640728461e-01,1.081416802160283132e-04,4.739044008094685494e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.000000000000000000e+04,1.963006629236887235e-01,1.080955043688092647e-04,4.738585495195453347e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.000500000000000000e+04,1.963103559769938944e-01,1.079984589518132043e-04,4.738128589705509338e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.001000000000000000e+04,1.963200063140612128e-01,1.079510587937277364e-04,4.737673139911049731e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.001500000000000000e+04,1.963296261737238479e-01,1.078995104692100657e-04,4.737219341787427440e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.002000000000000000e+04,1.963392206248857907e-01,1.078491965421425771e-04,4.736767144172650073e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.002500000000000000e+04,1.963487781444013813e-01,1.077962076126511335e-04,4.736316440237534542e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.003000000000000000e+04,1.963583026817613264e-01,1.077075813661737661e-04,4.735867283914979575e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.003500000000000000e+04,1.963678005292368023e-01,1.076319438600468152e-04,4.735419698018805777e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.004000000000000000e+04,1.963772636029770535e-01,1.075777087825549903e-04,4.734973593309115122e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.004500000000000000e+04,1.963866972323631277e-01,1.075214750164914896e-04,4.734529020213491270e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.005000000000000000e+04,1.963961012373033332e-01,1.074615518846586799e-04,4.734085955103947176e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.005500000000000000e+04,1.964054728332364219e-01,1.073997778885533961e-04,4.733644364096321628e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.006000000000000000e+04,1.964148180625951701e-01,1.073394734790712409e-04,4.733204290071772236e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.006500000000000000e+04,1.964241279971494780e-01,1.072805148770622800e-04,4.732765642196521327e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.007000000000000000e+04,1.964334191899830273e-01,1.072236375109290836e-04,4.732328564198190935e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.007500000000000000e+04,1.964426583511698077e-01,1.071718697828819293e-04,4.731892816832204219e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.008000000000000000e+04,1.964519252832632179e-01,1.071365446400863525e-04,4.731459482829565642e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.008500000000000000e+04,1.964610071032174277e-01,1.071327557256416288e-04,4.731030680094957131e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.009000000000000000e+04,1.964705411563418269e-01,1.070667025872073608e-04,4.730652434900504402e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.009500000000000000e+04,1.964784831798798703e-01,1.069268734161717295e-04,4.730786025742591931e-04,8.333333333333333218e-03,2.777777777777777884e-03
1.010000000000000000e+04,1.964908259384143818e-01,1.068953724215479859e-04,4.734325488454365228e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.010500000000000000e+04,1.964983671665554432e-01,1.068169376154322504e-04,4.729345718150861078e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.011000000000000000e+04,1.965066086699076009e-01,1.067560691165114702e-04,4.729787383141088354e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.011500000000000000e+04,1.965153058716405110e-01,1.067007897881402608e-04,4.729416585236709204e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.012000000000000000e+04,1.965242704312136768e-01,1.066366459504964882e-04,4.728645448726638383e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.012500000000000000e+04,1.965332838740365407e-01,1.065796075655802273e-04,4.727899314428926397e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.013000000000000000e+04,1.965423366951383755e-01,1.065222698146869580e-04,4.727284793025241611e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.013500000000000000e+04,1.965513709331075110e-01,1.064634261821327570e-04,4.726787305022639614e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.014000000000000000e+04,1.965603769781899823e-01,1.064052045566801969e-04,4.726360966255738270e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.014500000000000000e+04,1.965693281137059489e-01,1.063476166015878122e-04,4.725958870644712730e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.015000000000000000e+04,1.965782140093139674e-01,1.062902846837907560e-04,4.725551705368483059e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.015500000000000000e+04,1.965870282780173006e-01,1.062331929782926450e-04,4.725132226760035930e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.016000000000000000e+04,1.965957818525047862e-01,1.061767543361542176e-04,4.724709354398066779e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.016500000000000000e+04,1.966044851123275872e-01,1.061228059892117169e-04,4.724292730001587877e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.017000000000000000e+04,1.966131634539474982e-01,1.060801671201369709e-04,4.723883351563410121e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.017500000000000000e+04,1.966218357852589915e-01,1.060854447943013781e-04,4.723475989605048606e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.018000000000000000e+04,1.966305104870871290e-01,1.061304404053900420e-04,4.723068304487144345e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.018500000000000000e+04,1.966391832821982599e-01,1.059072124891692596e-04,4.722662057691762692e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.019000000000000000e+04,1.966478371457900942e-01,1.058945792706631205e-04,4.722258117187445739e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.019500000000000000e+04,1.966564558321957645e-01,1.057797161702840919e-04,4.721855159771173893e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.020000000000000000e+04,1.966650361340769038e-01,1.057433178945293517e-04,4.721453027943153780e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.020500000000000000e+04,1.966735866331170146e-01,1.056633631813616472e-04,4.721052389860775711e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.021000000000000000e+04,1.966821201712114775e-01,1.056155970992612406e-04,4.720653076415123905e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.021500000000000000e+04,1.966906394548578185e-01,1.055509692517206768e-04,4.720255004149714450e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.022000000000000000e+04,1.966991373231013751e-01,1.054982400378137345e-04,4.719858226752100339e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.022500000000000000e+04,1.967076060386227232e-01,1.054395465843750013e-04,4.719462559269663030e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.023000000000000000e+04,1.967160482516167874e-01,1.053870601362733202e-04,4.719068108982576852e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.023500000000000000e+04,1.967244707544709148e-01,1.053366390597483527e-04,4.718674904796870307e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.024000000000000000e+04,1.967328735626562020e-01,1.052901793079218936e-04,4.718282927137171256e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.024500000000000000e+04,1.967412513572935895e-01,1.052247693492001180e-04,4.717892114682055416e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.025000000000000000e+04,1.967496045969679419e-01,1.051584346688771163e-04,4.717502480344218331e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.025500000000000000e+04,1.967579375338713576e-01,1.051072811297185664e-04,4.717114053774123942e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.026000000000000000e+04,1.967662486015201162e-01,1.050485852051756335e-04,4.716726805761318206e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.026500000000000000e+04,1.967745355273397279e-01,1.049917571445217464e-04,4.716340709947020515e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.027000000000000000e+04,1.967828013765455242e-01,1.049370973471930118e-04,4.715955793435151647e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.027500000000000000e+04,1.967910455987857410e-01,1.048809208032974331e-04,4.715572038260432814e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.028000000000000000e+04,1.967992666188669026e-01,1.048250976874313321e-04,4.715189425224203344e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.028500000000000000e+04,1.968074671356193073e-01,1.047700093062820377e-04,4.714807973596524043e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.029000000000000000e+04,1.968156448672572778e-01,1.047150342923470139e-04,4.714427653073895944e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.029500000000000000e+04,1.968238017597545575e-01,1.046600890298592269e-04,4.714048477277799293e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.030000000000000000e+04,1.968319363865214944e-01,1.046055025479553498e-04,4.713670425100534083e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.030500000000000000e+04,1.968400505613690787e-01,1.045529727594384683e-04,4.713293507139819307e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.031000000000000000e+04,1.968481415977390014e-01,1.045160011143649888e-04,4.712917693451073534e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.031500000000000000e+04,1.968562153970653816e-01,1.045970596840175497e-04,4.712543029553161052e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.032000000000000000e+04,1.968642578646644936e-01,1.047186111386098206e-04,4.712169406171082329e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.032500000000000000e+04,1.968723083248754557e-01,1.043961119731201694e-04,4.711797264304494947e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.033000000000000000e+04,1.968802463327222196e-01,1.042855241181807899e-04,4.711427088691098647e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.033500000000000000e+04,1.968884805722060094e-01,1.042709835864281959e-04,4.711081029136721891e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.034000000000000000e+04,1.968955224745269350e-01,1.042045236988233144e-04,4.711027322683836692e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.034500000000000000e+04,1.969066697636671082e-01,1.041218057626556011e-04,4.714169471384399438e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.035000000000000000e+04,1.969116604959796901e-01,1.040609850668501959e-04,4.712280799647799914e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.035500000000000000e+04,1.969190756803609610e-01,1.040122027971248161e-04,4.711964282552178612e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.036000000000000000e+04,1.969270814703073802e-01,1.039574760935323898e-04,4.710697933358010906e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.036500000000000000e+04,1.969350980873058321e-01,1.038996569963258893e-04,4.709717399591008703e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.037000000000000000e+04,1.969430539614366316e-01,1.038458960624549820e-04,4.708993282775215863e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.037500000000000000e+04,1.969510157707197728e-01,1.037930945377781868e-04,4.708419039975074937e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.038000000000000000e+04,1.969588430901391685e-01,1.037389361430916227e-04,4.707930566936388821e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.038500000000000000e+04,1.969667234029189584e-01,1.036861008451307585e-04,4.707495505337693583e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.039000000000000000e+04,1.969744994350028644e-01,1.036361927636518645e-04,4.707093216016255749e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.039500000000000000e+04,1.969822841204925401e-01,1.035974598136283123e-04,4.706712651984528047e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.040000000000000000e+04,1.969900402366185077e-01,1.035657987723616108e-04,4.706345436958906032e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.040500000000000000e+04,1.969977723615750353e-01,1.034738079504968065e-04,4.705986347822812871e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.041000000000000000e+04,1.970054818875788816e-01,1.034327090474477037e-04,4.705631374868800222e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.041500000000000000e+04,1.970131691979538080e-01,1.033668646945149508e-04,4.705278455206136912e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.042000000000000000e+04,1.970208207596886862e-01,1.033188989021251820e-04,4.704926466826068587e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.042500000000000000e+04,1.970284533149409545e-01,1.032615645298306373e-04,4.704575215760603080e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.043000000000000000e+04,1.970360523379285911e-01,1.032105681847342299e-04,4.704224603801658642e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.043500000000000000e+04,1.970436245381061158e-01,1.031565234877072700e-04,4.703874757611482046e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.044000000000000000e+04,1.970511719522236582e-01,1.031046937104435074e-04,4.703525811343876265e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.044500000000000000e+04,1.970587010419551921e-01,1.030518005445020535e-04,4.703178104363134261e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.045000000000000000e+04,1.970662124586743391e-01,1.029998485454673924e-04,4.702831595766999951e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.045500000000000000e+04,1.970737100716376533e-01,1.029475246824325266e-04,4.702486137919728018e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.046000000000000000e+04,1.970811950336818774e-01,1.028955576678598310e-04,4.702141604483714887e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.046500000000000000e+04,1.970886660503296250e-01,1.028436525997187217e-04,4.701798055522880002e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.047000000000000000e+04,1.970961207215327082e-01,1.027917763975111002e-04,4.701455496739996684e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.047500000000000000e+04,1.971035565732936479e-01,1.027400611138709310e-04,4.701113866240531382e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.048000000000000000e+04,1.971109710072218857e-01,1.026884424266305182e-04,4.700773136832149340e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.048500000000000000e+04,1.971183655613924501e-01,1.026369014852126891e-04,4.700433334475460087e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.049000000000000000e+04,1.971257423184053781e-01,1.025854565698909381e-04,4.700094485681684687e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.049500000000000000e+04,1.971331037955743326e-01,1.025341226372591036e-04,4.699756590976801596e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.050000000000000000e+04,1.971404492172486589e-01,1.024829554365212395e-04,4.699419633896093312e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.050500000000000000e+04,1.971477768391027285e-01,1.024323470346709088e-04,4.699083590090080698e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.051000000000000000e+04,1.971550856087545822e-01,1.023854975193533415e-04,4.698748449798096543e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.051500000000000000e+04,1.971623769069507925e-01,1.023715083980319246e-04,4.698414227612311635e-04,1.111111111111111154e-02,2.777777777777777884e-03
1.052000000000000000e+04,1.971696520882043335e-01,1.025701104599121205e-04,4.698080927127857979e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.052500000000000000e+04,1.971769105752890772e-01,1.023615088966219229e-04,4.697748534136172863e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.053000000000000000e+04,1.971841514941250206e-01,1.023410887477411182e-04,4.697417036423187013e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.053500000000000000e+04,1.971913752631030692e-01,1.021618917446880608e-04,4.697086436382626922e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.054000000000000000e+04,1.971985827066245200e-01,1.020770931083258778e-04,4.696756735350441627e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.054500000000000000e+04,1.972057735108994903e-01,1.020429714504542687e-04,4.696427924102510097e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.055000000000000000e+04,1.972129473279152501e-01,1.019965373731650807e-04,4.696099995126775490e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.055500000000000000e+04,1.972201047772783877e-01,1.019344094497767403e-04,4.695772950390061321e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.056000000000000000e+04,1.972272459420780222e-01,1.018766037373334404e-04,4.695446784383412752e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.056500000000000000e+04,1.972343704256662444e-01,1.018279223867461108e-04,4.695121489040052828e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.057000000000000000e+04,1.972414789956582482e-01,1.017793463076994113e-04,4.694797066957647554e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.057500000000000000e+04,1.972485709787835106e-01,1.017278277906227477e-04,4.694473506863087748e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.058000000000000000e+04,1.972556476219129440e-01,1.016774793868014911e-04,4.694150816245568222e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.058500000000000000e+04,1.972627063360117283e-01,1.016285084220639812e-04,4.693828979505408139e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.059000000000000000e+04,1.972697550061113247e-01,1.015789088358150997e-04,4.693508164944350486e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.059500000000000000e+04,1.972767682655069132e-01,1.015297557931063593e-04,4.693189520805396593e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.060000000000000000e+04,1.972838382115970346e-01,1.014826531944132870e-04,4.692893036359509218e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.060500000000000000e+04,1.972906238629266729e-01,1.014455922823978383e-04,4.692897509270412644e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.061000000000000000e+04,1.972983570290482436e-01,1.014351087977257592e-04,4.693810333650330104e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.061500000000000000e+04,1.973029448016045406e-01,1.013394058241320710e-04,4.693683845797884890e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.062000000000000000e+04,1.973136508814652135e-01,1.013031003064632110e-04,4.694331113292590199e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.062500000000000000e+04,1.973199825258637463e-01,1.012374207786841465e-04,4.691609633462406025e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.063000000000000000e+04,1.973254495066186220e-01,1.011911984482659045e-04,4.691261522022079165e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.063500000000000000e+04,1.973317391923748998e-01,1.011419951468276129e-04,4.691161604645227448e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.064000000000000000e+04,1.973388939026975430e-01,1.010905231031396175e-04,4.690444478381096990e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.064500000000000000e+04,1.973462612224381185e-01,1.010435076543087147e-04,4.690069274369397479e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.065000000000000000e+04,1.973535035484972056e-01,1.009940856247104764e-04,4.689835622682916243e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.065500000000000000e+04,1.973602610806229896e-01,1.009461742935816752e-04,4.689448947144578511e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.066000000000000000e+04,1.973667553831401911e-01,1.008980402965317994e-04,4.689107430813095460e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.066500000000000000e+04,1.973733403842473089e-01,1.008499968602945973e-04,4.688816125102466636e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.067000000000000000e+04,1.973801943759604383e-01,1.008022905821899577e-04,4.688489007864549835e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.067500000000000000e+04,1.973871448295000941e-01,1.007545540327734937e-04,4.688184124634071481e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.068000000000000000e+04,1.973939695690351548e-01,1.007069747568522145e-04,4.687877989094383019e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.068500000000000000e+04,1.974006206147409792e-01,1.006594956911004840e-04,4.687567451424586636e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.069000000000000000e+04,1.974072920377871188e-01,1.006121140709595788e-04,4.687264212342818147e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.069500000000000000e+04,1.974140682480942377e-01,1.005648653539416830e-04,4.686959125187430608e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.070000000000000000e+04,1.974208260890771283e-01,1.005177100715983488e-04,4.686657180548651331e-04,1.388888888888888812e-02,2.777777777777777884e-03
1.070500000000000000e+04,1.974274822412008246e-01,1.004707083645942279e-04,4.686353622590225449e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.071000000000000000e+04,1.974341418308230567e-01,1.004240799114248210e-04,4.686052090503881962e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.071500000000000000e+04,1.974408473622120685e-01,1.003794996678082776e-04,4.685751480373351492e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.072000000000000000e+04,1.974475023487119452e-01,1.003516392100947961e-04,4.685451214357773484e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.072500000000000000e+04,1.974541243721441852e-01,1.004564199333945102e-04,4.685151759056647861e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.073000000000000000e+04,1.974607748451310263e-01,1.005963011018332288e-04,4.684853362432764247e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.073500000000000000e+04,1.974673875958166680e-01,1.002741937640166817e-04,4.684555422364903004e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.074000000000000000e+04,1.974739870067446779e-01,1.001472394208986901e-04,4.684258315605570279e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.074500000000000000e+04,1.974805918228826618e-01,1.001408836406816492e-04,4.683962101702164008e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.075000000000000000e+04,1.974871565805091378e-01,1.000936097564461054e-04,4.683666361032692957e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.075500000000000000e+04,1.974937435225260773e-01,1.000201381077030568e-04,4.683371694390725667e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.076000000000000000e+04,1.975002687635042664e-01,9.996091273522595333e-05,4.683077353794862013e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.076500000000000000e+04,1.975068629459058034e-01,9.991818129337972374e-05,4.682784684197244815e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.077000000000000000e+04,1.975132823495520940e-01,9.987475946968906880e-05,4.682492534063862700e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.077500000000000000e+04,1.975200629111930062e-01,9.982595231947336153e-05,4.682212030009083484e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.078000000000000000e+04,1.975258665806265967e-01,9.977870524008119676e-05,4.681985005849108360e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.078500000000000000e+04,1.975343705752624357e-01,9.973431616015571773e-05,4.682293971765400485e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.079000000000000000e+04,1.975363694113432267e-01,9.968927390713806021e-05,4.684789962442700590e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.079500000000000000e+04,1.975455719694577394e-01,9.964493104519919948e-05,4.681341028648382707e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.080000000000000000e+04,1.975537613381217750e-01,9.960699478918498171e-05,4.681978553886134600e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.080500000000000000e+04,1.975602853188359875e-01,9.958767549699587053e-05,4.680969495246076347e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.081000000000000000e+04,1.975661359907310288e-01,9.953129180434406795e-05,4.680335247903814758e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.081500000000000000e+04,1.975718579825301302e-01,9.947144256248039329e-05,4.680026231321046410e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.082000000000000000e+04,1.975778522168867291e-01,9.942412029795786308e-05,4.679673527300593676e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.082500000000000000e+04,1.975841519070319630e-01,9.938036386048349185e-05,4.679356429474471253e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.083000000000000000e+04,1.975906566946863119e-01,9.933130144945822465e-05,4.679083103174738181e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.083500000000000000e+04,1.975971148816651757e-01,9.928894373798179379e-05,4.678774387958531205e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.084000000000000000e+04,1.976034909837174613e-01,9.924285899141565919e-05,4.678468647528515804e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.084500000000000000e+04,1.976098219301581360e-01,9.919936064443118560e-05,4.678194974350777355e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.085000000000000000e+04,1.976161608849155149e-01,9.915497341874494864e-05,4.677911857825864253e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.085500000000000000e+04,1.976225154394584405e-01,9.911124985180063286e-05,4.677625043546084632e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.086000000000000000e+04,1.976288079941610210e-01,9.906743403073099826e-05,4.677345423481647823e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.086500000000000000e+04,1.976350427920779418e-01,9.902393799166004209e-05,4.677064862719036817e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.087000000000000000e+04,1.976413043726589214e-01,9.898036907832037331e-05,4.676785494200691906e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.087500000000000000e+04,1.976476307003391386e-01,9.893707656464792368e-05,4.676507476024531528e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.088000000000000000e+04,1.976539354572059148e-01,9.889383167614978608e-05,4.676230442116799629e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.088500000000000000e+04,1.976601663200081294e-01,9.885069285001422219e-05,4.675952771384775972e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.089000000000000000e+04,1.976663857314583383e-01,9.880769117335126391e-05,4.675676483955178370e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.089500000000000000e+04,1.976726423035473079e-01,9.876480172762885684e-05,4.675401023751142582e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.090000000000000000e+04,1.976788817489422978e-01,9.872207164068015823e-05,4.675126172075449527e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.090500000000000000e+04,1.976850879909088088e-01,9.867974339804996809e-05,4.674851724793339437e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.091000000000000000e+04,1.976912960264877728e-01,9.863936018053494912e-05,4.674578088631559862e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.091500000000000000e+04,1.976974919923101537e-01,9.861275472584847849e-05,4.674305036125812321e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.092000000000000000e+04,1.977036818293732845e-01,9.868625776374930663e-05,4.674032680977624390e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.092500000000000000e+04,1.977098598261306794e-01,9.888910147474366862e-05,4.673760915067360321e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.093000000000000000e+04,1.977160194709892405e-01,9.848215934863267427e-05,4.673489721513470786e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.093500000000000000e+04,1.977221889355707529e-01,9.848801556651062827e-05,4.673219335706626501e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.094000000000000000e+04,1.977283188779600520e-01,9.845185788336480680e-05,4.672949315263522996e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.094500000000000000e+04,1.977344865503311844e-01,9.835422588380672278e-05,4.672680440930842855e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.095000000000000000e+04,1.977405490461295878e-01,9.830425583871154336e-05,4.672411956423821447e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.095500000000000000e+04,1.977468336218467793e-01,9.827251320568622384e-05,4.672150195509451641e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.096000000000000000e+04,1.977524742963557847e-01,9.822360663603917021e-05,4.671919660968440642e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.096500000000000000e+04,1.977600172860407568e-01,9.817669716143940758e-05,4.672052126429815616e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.097000000000000000e+04,1.977622168618073661e-01,9.813789281379240554e-05,4.674709261482483651e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.097500000000000000e+04,1.977728236752725188e-01,9.809546161064768444e-05,4.673204133289015055e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.098000000000000000e+04,1.977798369630122122e-01,9.805335259258727968e-05,4.672934215018515695e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.098500000000000000e+04,1.977852173064224006e-01,9.801310912993850967e-05,4.671078798426561685e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.099000000000000000e+04,1.977903837028857359e-01,9.797169952678660835e-05,4.670289840623924197e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.099500000000000000e+04,1.977956204331646206e-01,9.793121997332793183e-05,4.670122114014460383e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.100000000000000000e+04,1.978011816768849296e-01,9.789054655987334164e-05,4.669962888750488401e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.100500000000000000e+04,1.978069764860298785e-01,9.785014193471668563e-05,4.669644929467414740e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.101000000000000000e+04,1.978130188168167047e-01,9.780978886915631663e-05,4.669278365876894875e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.101500000000000000e+04,1.978192199805090257e-01,9.776960859311347785e-05,4.668974992958890022e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.102000000000000000e+04,1.978254093839702799e-01,9.772948585463289174e-05,4.668727552427847727e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.102500000000000000e+04,1.978315209966975963e-01,9.768952458258739024e-05,4.668475365614033787e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.103000000000000000e+04,1.978375279134623466e-01,9.764964154796180866e-05,4.668204851363030438e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.103500000000000000e+04,1.978434117349293364e-01,9.760987603842750265e-05,4.667939238078418706e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.104000000000000000e+04,1.978492621759968817e-01,9.757022740142725389e-05,4.667681842600190814e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.104500000000000000e+04,1.978551339635521156e-01,9.753068276174243025e-05,4.667423259003817930e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.105000000000000000e+04,1.978610675315344569e-01,9.749124516288710802e-05,4.667165645015355175e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.105500000000000000e+04,1.978670400275105712e-01,9.745191725569297622e-05,4.666910213870176260e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.106000000000000000e+04,1.978729925378610588e-01,9.741269950431888402e-05,4.666654458703668913e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.106500000000000000e+04,1.978789069280431911e-01,9.737359423194666657e-05,4.666399307759021829e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.107000000000000000e+04,1.978847906256991085e-01,9.733461552286829768e-05,4.666144478296858932e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.107500000000000000e+04,1.978906768011987061e-01,9.729585408252256992e-05,4.665890452091165622e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.108000000000000000e+04,1.978965726846211026e-01,9.725800682903528534e-05,4.665637214584142487e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.108500000000000000e+04,1.979024641750449232e-01,9.722724875872692434e-05,4.665384460684934061e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.109000000000000000e+04,1.979083386381357834e-01,9.724992306644969573e-05,4.665132206285298199e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.109500000000000000e+04,1.979141986362132344e-01,9.735183361167541250e-05,4.664880428797223795e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.110000000000000000e+04,1.979200556094924957e-01,9.750983293708554670e-05,4.664629286181906512e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.110500000000000000e+04,1.979259099719711812e-01,9.715838873826360524e-05,4.664378726243067368e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.111000000000000000e+04,1.979317541148667980e-01,9.703519509535266921e-05,4.664128664016638790e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.111500000000000000e+04,1.979375860193084979e-01,9.702229249230708810e-05,4.663879114872955989e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.112000000000000000e+04,1.979434141095915700e-01,9.698370305172438475e-05,4.663630150635048261e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.112500000000000000e+04,1.979492366321817798e-01,9.693081522261778676e-05,4.663381732901480253e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.113000000000000000e+04,1.979550460311079729e-01,9.688590465374794110e-05,4.663133799905910684e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.113500000000000000e+04,1.979608521727638792e-01,9.684611253589561492e-05,4.662886450789957321e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.114000000000000000e+04,1.979666495281006688e-01,9.680446158909815151e-05,4.662639616290538565e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.114500000000000000e+04,1.979724376635204064e-01,9.676415576797148949e-05,4.662393301984518257e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.115000000000000000e+04,1.979782221601117942e-01,9.672746503178148532e-05,4.662147552372620575e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.115500000000000000e+04,1.979839927575003100e-01,9.669073507004443562e-05,4.661902276291572840e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.116000000000000000e+04,1.979897674183305201e-01,9.665326721841874973e-05,4.661657648186210800e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.116500000000000000e+04,1.979955099280809871e-01,9.661630750321207337e-05,4.661413488382984654e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.117000000000000000e+04,1.980013073421209857e-01,9.657936066191885301e-05,4.661171708631041519e-04,1.666666666666666644e-02,2.777777777777777884e-03
1.117500000000000000e+04,1.980069185140592714e-01,9.654274179306266952e-05,4.660943068166922376e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.118000000000000000e+04,1.980131125116684487e-01,9.650629550018310714e-05,4.660887575103993242e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.118500000000000000e+04,1.980170593886105002e-01,9.646984050429366082e-05,4.662476686544150773e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.119000000000000000e+04,1.980297468234987202e-01,9.643355678734228211e-05,4.665739349935048405e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.119500000000000000e+04,1.980332461811498412e-01,9.639738631053957967e-05,4.660556999665734141e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.120000000000000000e+04,1.980368470567472339e-01,9.636132298515872718e-05,4.659871606558151037e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.120500000000000000e+04,1.980415499664623935e-01,9.632536332183153354e-05,4.659843944404636518e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.121000000000000000e+04,1.980465834799712277e-01,9.628951698190025448e-05,4.659637358690026793e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.121500000000000000e+04,1.980520431721120578e-01,9.625377735318810084e-05,4.659317351015322662e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.122000000000000000e+04,1.980576542046561805e-01,9.621814427958119481e-05,4.658967933242775129e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.122500000000000000e+04,1.980632364168519177e-01,9.618261791654558984e-05,4.658639721688319899e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.123000000000000000e+04,1.980690300198706955e-01,9.614719867611745447e-05,4.658346198251864419e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.123500000000000000e+04,1.980747709597431294e-01,9.611188696808936345e-05,4.658077090695774075e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.124000000000000000e+04,1.980805995933365149e-01,9.607668164040890498e-05,4.657823686601345720e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.124500000000000000e+04,1.980863787318701830e-01,9.604158355970047827e-05,4.657578495555887124e-04,1.944444444444444475e-02,2.777777777777777884e-03
1.125000000000000000e+04,1.980921746557629259e-01,9.600659414977479186e-05,4.657342383386359739e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.125500000000000000e+04,1.980979190500481435e-01,9.597172337711682626e-05,4.657110239488885541e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.126000000000000000e+04,1.981035988189150110e-01,9.593703914031548666e-05,4.656877322561181563e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.126500000000000000e+04,1.981092320448719080e-01,9.590310376131387865e-05,4.656641818012095227e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.127000000000000000e+04,1.981147967890225237e-01,9.587547816672785145e-05,4.656406191346480305e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.127500000000000000e+04,1.981203561673621494e-01,9.591416875183054677e-05,4.656171956667568153e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.128000000000000000e+04,1.981258876250091561e-01,9.631168526301693751e-05,4.655938928279606376e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.128500000000000000e+04,1.981314434622960530e-01,9.579082639508660106e-05,4.655706808115937898e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.129000000000000000e+04,1.981370180054122798e-01,9.588416805999104586e-05,4.655475240626070241e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.129500000000000000e+04,1.981426141863097956e-01,9.581344928329047471e-05,4.655244298618421771e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.130000000000000000e+04,1.981482077878503334e-01,9.570472072898010877e-05,4.655013917178164960e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.130500000000000000e+04,1.981537788613946527e-01,9.563408937817555514e-05,4.654783784943822300e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.131000000000000000e+04,1.981593244970401013e-01,9.559778856229671857e-05,4.654553906810304765e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.131500000000000000e+04,1.981648602183200547e-01,9.557059950403573730e-05,4.654324573365351773e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.132000000000000000e+04,1.981703979241048741e-01,9.553731062134092182e-05,4.654095811397039747e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.132500000000000000e+04,1.981759407997377986e-01,9.549929144316257374e-05,4.653867610516768984e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.133000000000000000e+04,1.981814781385622948e-01,9.546338907681296739e-05,4.653639853327885020e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.133500000000000000e+04,1.981870016660015887e-01,9.543058300659983768e-05,4.653412478761894387e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.134000000000000000e+04,1.981925150369453492e-01,9.539762076330669241e-05,4.653185545703079082e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.134500000000000000e+04,1.981980264748590681e-01,9.536402798385202868e-05,4.652959139603807487e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.135000000000000000e+04,1.982035358316929508e-01,9.533122694749261749e-05,4.652733219897494678e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.135500000000000000e+04,1.982090360522940076e-01,9.529870124480726581e-05,4.652507723916425673e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.136000000000000000e+04,1.982145276099737119e-01,9.526593797657750210e-05,4.652282671388845658e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.136500000000000000e+04,1.982200158295964465e-01,9.523350384245853268e-05,4.652058110823112879e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.137000000000000000e+04,1.982254986726732782e-01,9.520119263911467396e-05,4.651834008080562677e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.137500000000000000e+04,1.982309732251254786e-01,9.516891403359255535e-05,4.651610341378815006e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.138000000000000000e+04,1.982364424378861012e-01,9.513680375702815645e-05,4.651387140918100205e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.138500000000000000e+04,1.982419069823326274e-01,9.510476484881330149e-05,4.651164406143474270e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.139000000000000000e+04,1.982473625986165833e-01,9.507284998338501401e-05,4.650942104000526755e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.139500000000000000e+04,1.982528169401251983e-01,9.504102450557111589e-05,4.650720341690155668e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.140000000000000000e+04,1.982582546919117172e-01,9.500931191870845712e-05,4.650499370458276898e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.140500000000000000e+04,1.982637181855300967e-01,9.497769552924201144e-05,4.650283857798722742e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.141000000000000000e+04,1.982690663603283998e-01,9.494618382301172569e-05,4.650129437071783196e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.141500000000000000e+04,1.982749653808549561e-01,9.491477409142822495e-05,4.650767219810592241e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.142000000000000000e+04,1.982764198871788952e-01,9.488346522922690705e-05,4.653617371925723050e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.142500000000000000e+04,1.982889549373990090e-01,9.485225798167532137e-05,4.651418094131667242e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.143000000000000000e+04,1.982959867079561456e-01,9.482115254101491366e-05,4.651369991509048075e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.143500000000000000e+04,1.983009853611139850e-01,9.479014824283627915e-05,4.649819660787192456e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.144000000000000000e+04,1.983045471022355233e-01,9.475924508655019461e-05,4.648988079763381178e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.144500000000000000e+04,1.983088677688228385e-01,9.472844323777465409e-05,4.648704392648566252e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.145000000000000000e+04,1.983131733598838264e-01,9.469774413919971408e-05,4.648482784117012102e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.145500000000000000e+04,1.983179833781597290e-01,9.466715707615452619e-05,4.648185864220076677e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.146000000000000000e+04,1.983233118729894884e-01,9.463675021690223896e-05,4.647892590680218752e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.146500000000000000e+04,1.983287755695220811e-01,9.460712467669871769e-05,4.647666062962793783e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.147000000000000000e+04,1.983342167931833044e-01,9.458458199717132309e-05,4.647462736378732504e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.147500000000000000e+04,1.983395179263139352e-01,9.463885119545510107e-05,4.647243051067317270e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.148000000000000000e+04,1.983445945006759581e-01,9.503066796119138016e-05,4.647018432401398046e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.148500000000000000e+04,1.983497136623830481e-01,9.456847014306097698e-05,4.646805081261601560e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.149000000000000000e+04,1.983549580378124733e-01,9.464399815765785456e-05,4.646591663209813177e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.149500000000000000e+04,1.983603460260348339e-01,9.454318744124016116e-05,4.646377322570522522e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.150000000000000000e+04,1.983657806638199905e-01,9.443447110852138608e-05,4.646165634807323413e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.150500000000000000e+04,1.983711616797051713e-01,9.437439424171743894e-05,4.645953413194128302e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.151000000000000000e+04,1.983764534199079499e-01,9.434387732196899382e-05,4.645741021623451942e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.151500000000000000e+04,1.983817597849652781e-01,9.431617535730540058e-05,4.645529969715584979e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.152000000000000000e+04,1.983870985313372914e-01,9.428388484459764951e-05,4.645319193097405979e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.152500000000000000e+04,1.983924157297209667e-01,9.425239512762378100e-05,4.645108780459762145e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.153000000000000000e+04,1.983976718966247998e-01,9.422385782422820462e-05,4.644898155885192510e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.153500000000000000e+04,1.984029281352218954e-01,9.419495203840515544e-05,4.644688293610547123e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.154000000000000000e+04,1.984082147018436104e-01,9.416480620390642417e-05,4.644479187072186378e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.154500000000000000e+04,1.984135031856793518e-01,9.413552080130498751e-05,4.644270470555689179e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.155000000000000000e+04,1.984187691569947176e-01,9.410706680733283076e-05,4.644062000588760394e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.155500000000000000e+04,1.984240422786941738e-01,9.407850051980916849e-05,4.643854060710798036e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.156000000000000000e+04,1.984293053415804309e-01,9.405010656305480337e-05,4.643646462123156879e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.156500000000000000e+04,1.984345479094135334e-01,9.402176988001187364e-05,4.643439142766930729e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.157000000000000000e+04,1.984398007643295714e-01,9.399350587244968962e-05,4.643232417764705817e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.157500000000000000e+04,1.984450453899801459e-01,9.396543888167123871e-05,4.643026049514527970e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.158000000000000000e+04,1.984502852913129223e-01,9.393741654440949831e-05,4.642820092988440817e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.158500000000000000e+04,1.984555200374564510e-01,9.390950491698591904e-05,4.642614537531036052e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.159000000000000000e+04,1.984607421957187423e-01,9.388168606064441592e-05,4.642409332122621191e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.159500000000000000e+04,1.984659729621498225e-01,9.385396979287181896e-05,4.642204661174529007e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.160000000000000000e+04,1.984711753376199317e-01,9.382634138828616294e-05,4.642000196262505022e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.160500000000000000e+04,1.984764232957089702e-01,9.379881068882780734e-05,4.641796613241742442e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.161000000000000000e+04,1.984815337252536227e-01,9.377137405013782185e-05,4.641592729588155022e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.161500000000000000e+04,1.984870120972858643e-01,9.374403074059765113e-05,4.641395704396522430e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.162000000000000000e+04,1.984913296130323135e-01,9.371678074350680058e-05,4.641226694712765645e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.162500000000000000e+04,1.984995369009006083e-01,9.368962419186981235e-05,4.641534211490383043e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.163000000000000000e+04,1.984959261510600148e-01,9.366256095043090689e-05,4.645795918238075834e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.163500000000000000e+04,1.985074508706165808e-01,9.363559058365396911e-05,4.642105474799457666e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.164000000000000000e+04,1.985149324365420576e-01,9.360871296381662206e-05,4.643050291883005741e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.164500000000000000e+04,1.985210719208266028e-01,9.358192832799419906e-05,4.641860130541342749e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.165000000000000000e+04,1.985260735920541253e-01,9.355523901396691096e-05,4.640759539396259589e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.165500000000000000e+04,1.985303105336650720e-01,9.352866634568804882e-05,4.640056869899242308e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.166000000000000000e+04,1.985348800225144872e-01,9.350242256945674843e-05,4.639639869147262280e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.166500000000000000e+04,1.985395280665682438e-01,9.347903062574571789e-05,4.639381657913950463e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.167000000000000000e+04,1.985439820524081134e-01,9.349277548401823323e-05,4.639187837224196566e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.167500000000000000e+04,1.985486286238388465e-01,9.387080537946176440e-05,4.639006410615356159e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.168000000000000000e+04,1.985535868125539727e-01,9.375685280844715298e-05,4.638815156972546198e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.168500000000000000e+04,1.985586420132371688e-01,9.366976791523693325e-05,4.638610165584864981e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.169000000000000000e+04,1.985637798038576707e-01,9.346187248003708873e-05,4.638399726808716808e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.169500000000000000e+04,1.985690478500859446e-01,9.335233712649486208e-05,4.638195418909187191e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.170000000000000000e+04,1.985743487078271419e-01,9.330482311078081448e-05,4.637999616049123244e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.170500000000000000e+04,1.985795695966293128e-01,9.327943498638660417e-05,4.637806161369580852e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.171000000000000000e+04,1.985846967843567512e-01,9.325560409913529923e-05,4.637610056306265332e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.171500000000000000e+04,1.985897444622824470e-01,9.322752960056147821e-05,4.637412307730039954e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.172000000000000000e+04,1.985947316595094991e-01,9.319732987273257293e-05,4.637215786601557089e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.172500000000000000e+04,1.985997166953272774e-01,9.316870949715941460e-05,4.637020935158048273e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.173000000000000000e+04,1.986047565390702818e-01,9.314291428504853224e-05,4.636826784956263109e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.173500000000000000e+04,1.986098550686422048e-01,9.311844921733124615e-05,4.636633323855289405e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.174000000000000000e+04,1.986149657814040570e-01,9.309362338724195781e-05,4.636440502959553157e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.174500000000000000e+04,1.986200467380424273e-01,9.306844636226019340e-05,4.636247617895468539e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.175000000000000000e+04,1.986250905734301686e-01,9.304364084749132163e-05,4.636054704365877061e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.175500000000000000e+04,1.986301215858146674e-01,9.301910377331753339e-05,4.635862257742517684e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.176000000000000000e+04,1.986351638971365630e-01,9.299447179004923208e-05,4.635670375049551033e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.176500000000000000e+04,1.986402138364015968e-01,9.296993090132063845e-05,4.635478960530895007e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.177000000000000000e+04,1.986452526011721342e-01,9.294557257206275921e-05,4.635287809353288795e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.177500000000000000e+04,1.986502772936223071e-01,9.292127302728209811e-05,4.635096943615883247e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.178000000000000000e+04,1.986553021579283151e-01,9.289708298536496016e-05,4.634906530569219037e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.178500000000000000e+04,1.986603292167585522e-01,9.287297696891505679e-05,4.634716541529811541e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.179000000000000000e+04,1.986653451499648393e-01,9.284894510722901224e-05,4.634526844162648127e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.179500000000000000e+04,1.986703508907984861e-01,9.282500641968324589e-05,4.634337480909276577e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.180000000000000000e+04,1.986753585970551239e-01,9.280115014872089801e-05,4.634148562105447301e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.180500000000000000e+04,1.986803623202848812e-01,9.277737973638253935e-05,4.633960004103777658e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.181000000000000000e+04,1.986853551771112225e-01,9.275369125637218182e-05,4.633771756746151056e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.181500000000000000e+04,1.986903462586500357e-01,9.273008696695094909e-05,4.633583915434484656e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.182000000000000000e+04,1.986953326869332070e-01,9.270656634192728338e-05,4.633396435897062173e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.182500000000000000e+04,1.987003119684290220e-01,9.268312798021241278e-05,4.633209300415534575e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.183000000000000000e+04,1.987052886950078645e-01,9.265977260138302503e-05,4.633022551908434089e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.183500000000000000e+04,1.987102570177121663e-01,9.263649972993767310e-05,4.632836134244460477e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.184000000000000000e+04,1.987152251469192221e-01,9.261330910626532585e-05,4.632650122663782653e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.184500000000000000e+04,1.987201801746110719e-01,9.259020049093695547e-05,4.632464399615600793e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.185000000000000000e+04,1.987251448229942485e-01,9.256717372896250038e-05,4.632279166348832059e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.185500000000000000e+04,1.987300724944816299e-01,9.254422897742102224e-05,4.632094031865204822e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.186000000000000000e+04,1.987350744170004180e-01,9.252136804301997397e-05,4.631909983361473548e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.186500000000000000e+04,1.987398493241040176e-01,9.249860495759222080e-05,4.631725154191937378e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.187000000000000000e+04,1.987453063056009162e-01,9.247606036656389362e-05,4.631553058258922593e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.187500000000000000e+04,1.987484334625160276e-01,9.245497576228131056e-05,4.631449591281857508e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.188000000000000000e+04,1.987599195296469445e-01,9.245045628358972568e-05,4.632573906344136642e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.188500000000000000e+04,1.987495943372155349e-01,9.264612532369900311e-05,4.639635905130107393e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.189000000000000000e+04,1.987564649795240390e-01,9.322578923696369540e-05,4.631485896082015411e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.189500000000000000e+04,1.987644426650939933e-01,9.252764312439182564e-05,4.630727581929493155e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.190000000000000000e+04,1.987722411604232464e-01,9.234365090592843361e-05,4.630745174594504566e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.190500000000000000e+04,1.987786636376824845e-01,9.234367267433487409e-05,4.630618510770149782e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.191000000000000000e+04,1.987839266685737516e-01,9.234386978020298672e-05,4.630397611183379477e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.191500000000000000e+04,1.987890335663387020e-01,9.231872828970349358e-05,4.630147644360119771e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.192000000000000000e+04,1.987943407022423337e-01,9.228041115629294908e-05,4.629901890674199068e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.192500000000000000e+04,1.987996713303531171e-01,9.224298133154791200e-05,4.629667725339344864e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.193000000000000000e+04,1.988047016067115424e-01,9.221337921193960654e-05,4.629444026667115701e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.193500000000000000e+04,1.988094591224762453e-01,9.219095917428938875e-05,4.629229896057440274e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.194000000000000000e+04,1.988141774412641172e-01,9.217111843648867996e-05,4.629027241036043957e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.194500000000000000e+04,1.988189039738549047e-01,9.215010026045665178e-05,4.628835557278890333e-04,2.222222222222222307e-02,2.777777777777777884e-03
1.195000000000000000e+04,1.988235767602529458e-01,9.212775630046421155e-05,4.628652059913331701e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.195500000000000000e+04,1.988281899620318038e-01,9.210589444137923850e-05,4.628472572775828189e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.196000000000000000e+04,1.988327801341683021e-01,9.208501591707607132e-05,4.628293901091176405e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.196500000000000000e+04,1.988374284701235617e-01,9.206415285072810538e-05,4.628115266930309156e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.197000000000000000e+04,1.988421781198312088e-01,9.204304206219096932e-05,4.627937405459423025e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.197500000000000000e+04,1.988470213809175602e-01,9.202217383869077804e-05,4.627761119695711226e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.198000000000000000e+04,1.988519246375990979e-01,9.200145910156891111e-05,4.627586120080226734e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.198500000000000000e+04,1.988568271897876438e-01,9.198072441258065902e-05,4.627411367216888952e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.199000000000000000e+04,1.988616885300533155e-01,9.196012576462632719e-05,4.627236150403910746e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.199500000000000000e+04,1.988664890308264044e-01,9.193959976337243178e-05,4.627060575666366903e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.200000000000000000e+04,1.988712435949994417e-01,9.191913810395086772e-05,4.626885158043491015e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.200500000000000000e+04,1.988759926378741993e-01,9.189876090287138423e-05,4.626710287412472860e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.201000000000000000e+04,1.988807703680789685e-01,9.187844613188146821e-05,4.626536141534383817e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.201500000000000000e+04,1.988855773512559488e-01,9.185821040270373725e-05,4.626362618427353672e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.202000000000000000e+04,1.988903833668856924e-01,9.183804357150374272e-05,4.626189346996187920e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.202500000000000000e+04,1.988951604410985063e-01,9.181794947950324532e-05,4.626016111725522761e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.203000000000000000e+04,1.988999127862028926e-01,9.179792645214229958e-05,4.625843075222191032e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.203500000000000000e+04,1.989046673068976534e-01,9.177797389866836097e-05,4.625670511814399910e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.204000000000000000e+04,1.989094355543959969e-01,9.175809259907438881e-05,4.625498452083574917e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.204500000000000000e+04,1.989141993064742209e-01,9.173828170039575222e-05,4.625326674497451948e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.205000000000000000e+04,1.989189440634283046e-01,9.171854092763603557e-05,4.625155086764144523e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.205500000000000000e+04,1.989236826183395923e-01,9.169887012213368926e-05,4.624983856368827134e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.206000000000000000e+04,1.989284267633521786e-01,9.167926913194863439e-05,4.624813061476967585e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.206500000000000000e+04,1.989331642735868433e-01,9.165973777867266587e-05,4.624642554501859565e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.207000000000000000e+04,1.989378893630984468e-01,9.164027615101460913e-05,4.624472310949834263e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.207500000000000000e+04,1.989426146040643162e-01,9.162088606330133760e-05,4.624302458181695874e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.208000000000000000e+04,1.989473365510155967e-01,9.160158249040530824e-05,4.624132937039875687e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.208500000000000000e+04,1.989520480445388373e-01,9.158250373486175738e-05,4.623963691417807371e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.209000000000000000e+04,1.989567589341904030e-01,9.156517355886128811e-05,4.623794820657091409e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.209500000000000000e+04,1.989614630082573443e-01,9.156947431761814477e-05,4.623626252358233632e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.210000000000000000e+04,1.989661612850517902e-01,9.185699088849679319e-05,4.623458005926556658e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.210500000000000000e+04,1.989708569118867898e-01,9.259855272129211251e-05,4.623290105037680870e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.211000000000000000e+04,1.989755434182142457e-01,9.187110361895807443e-05,4.623122491062549256e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.211500000000000000e+04,1.989802315683957268e-01,9.153627476579242008e-05,4.622955260433621273e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.212000000000000000e+04,1.989849017457298308e-01,9.145616946613894334e-05,4.622788240631158624e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.212500000000000000e+04,1.989895952294084280e-01,9.144089046129486129e-05,4.622621783436964868e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.213000000000000000e+04,1.989942121855382828e-01,9.143290438418008158e-05,4.622455066123705610e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.213500000000000000e+04,1.989990252655582936e-01,9.141929132301204633e-05,4.622290355320265759e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.214000000000000000e+04,1.990032048093187678e-01,9.139938559852547797e-05,4.622121709744815739e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.214500000000000000e+04,1.990095350977519606e-01,9.137537965496722548e-05,4.621979455368801495e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.215000000000000000e+04,1.990078327420278792e-01,9.135036336334200369e-05,4.621916653524897178e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.215500000000000000e+04,1.990358629129727608e-01,9.132706356471969223e-05,4.623758838264802680e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.216000000000000000e+04,1.989981653876140288e-01,9.130674628213463699e-05,4.625267766516801926e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.216500000000000000e+04,1.990210172164384728e-01,9.128882185529678698e-05,4.625221462572959752e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.217000000000000000e+04,1.990336698981451935e-01,9.127162218599433610e-05,4.624409204307365086e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.217500000000000000e+04,1.990376892897977312e-01,9.125393674509928361e-05,4.622277411413206827e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.218000000000000000e+04,1.990399617701968105e-01,9.123586048248549351e-05,4.621158569844806968e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.218500000000000000e+04,1.990422854886102488e-01,9.121806127356218551e-05,4.620756801025149374e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.219000000000000000e+04,1.990455194172265074e-01,9.120063811092088163e-05,4.620571188930951145e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.219500000000000000e+04,1.990498121716176572e-01,9.118322296542612183e-05,4.620420093498887751e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.220000000000000000e+04,1.990544433067338581e-01,9.116576832160941759e-05,4.620223957052969010e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.220500000000000000e+04,1.990594514716765018e-01,9.114844893684032794e-05,4.620018253886768638e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.221000000000000000e+04,1.990649498256066574e-01,9.113120748121897872e-05,4.619831667577350737e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.221500000000000000e+04,1.990708313769006255e-01,9.111399334530678718e-05,4.619675323741203503e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.222000000000000000e+04,1.990765142537654631e-01,9.109686236728883543e-05,4.619527486827973558e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.222500000000000000e+04,1.990817291788963272e-01,9.107978590867371062e-05,4.619368336538613056e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.223000000000000000e+04,1.990862454446011010e-01,9.106276789612140817e-05,4.619199631808635514e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.223500000000000000e+04,1.990904181018243180e-01,9.104581241381228256e-05,4.619033284431242592e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.224000000000000000e+04,1.990946707926247450e-01,9.102891310518129275e-05,4.618873023734307282e-04,2.500000000000000139e-02,2.777777777777777884e-03
1.224500000000000000e+04,1.990992519319160492e-01,9.101207423335459996e-05,4.618715691885864915e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.225000000000000000e+04,1.991041724130408752e-01,9.099529285949340242e-05,4.618560571998577154e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.225500000000000000e+04,1.991091160816908234e-01,9.097856995087506512e-05,4.618405774493392502e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.226000000000000000e+04,1.991138394037850756e-01,9.096190511869171923e-05,4.618248105533531711e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.226500000000000000e+04,1.991182972559988884e-01,9.094529769860478549e-05,4.618088343039866489e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.227000000000000000e+04,1.991226817815133776e-01,9.092874796050769224e-05,4.617929348492004244e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.227500000000000000e+04,1.991271732718240817e-01,9.091225553330039752e-05,4.617772037605347786e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.228000000000000000e+04,1.991317283015733020e-01,9.089582012646904542e-05,4.617615559966479588e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.228500000000000000e+04,1.991362165914549176e-01,9.087944157732741942e-05,4.617458629663704055e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.229000000000000000e+04,1.991406434432933803e-01,9.086311970377992930e-05,4.617301639088970200e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.229500000000000000e+04,1.991451332201375768e-01,9.084685432690117843e-05,4.617145818075723933e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.230000000000000000e+04,1.991496943370602013e-01,9.083064540137306098e-05,4.616990823819976933e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.230500000000000000e+04,1.991542079608524807e-01,9.081449368972481756e-05,4.616835498907441633e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.231000000000000000e+04,1.991586642397210616e-01,9.079840623141044237e-05,4.616680038860741190e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.231500000000000000e+04,1.991631418828572475e-01,9.078244817891895720e-05,4.616525237663262672e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.232000000000000000e+04,1.991676158223195658e-01,9.076733421229173256e-05,4.616370726175289454e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.232500000000000000e+04,1.991720652128002589e-01,9.076240181068508941e-05,4.616216355442822445e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.233000000000000000e+04,1.991765424814169461e-01,9.090450989711595367e-05,4.616062619725959447e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.233500000000000000e+04,1.991810054555690768e-01,9.216998774059593016e-05,4.615909017584742110e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.234000000000000000e+04,1.991854468545125323e-01,9.072511483325050293e-05,4.615755578904370111e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.234500000000000000e+04,1.991899006662724292e-01,9.074345935226544853e-05,4.615602620305146015e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.235000000000000000e+04,1.991943302945883287e-01,9.077247669057247686e-05,4.615449781292425705e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.235500000000000000e+04,1.991987896205035524e-01,9.075038636481021865e-05,4.615297549068678304e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.236000000000000000e+04,1.992031879507091541e-01,9.071500795638561953e-05,4.615145101755369073e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.236500000000000000e+04,1.992076790481330795e-01,9.068083925512612135e-05,4.614993812058683928e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.237000000000000000e+04,1.992119493034910926e-01,9.064996100405795301e-05,4.614841034083983417e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.237500000000000000e+04,1.992167606579078876e-01,9.062261458021888378e-05,4.614693308841557912e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.238000000000000000e+04,1.992200361055089797e-01,9.059834933245750814e-05,4.614535843623722542e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.238500000000000000e+04,1.992280350662244404e-01,9.057675823135864866e-05,4.614440723385402504e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.239000000000000000e+04,1.992201637816714832e-01,9.055776081674245899e-05,4.614520940473551352e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.239500000000000000e+04,1.992644657919425688e-01,9.054103968395611237e-05,4.618166869252032271e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.240000000000000000e+04,1.992239473869787669e-01,9.052595681082754029e-05,4.617185246590424616e-04,2.777777777777777624e-02,2.777777777777777884e-03
1.240500000000000000e+04,1.992156434952375432e-01,9.051168719184714230e-05,4.616676969885680670e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.241000000000000000e+04,1.992244047892374748e-01,9.049747808412149689e-05,4.614829971538730196e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.241500000000000000e+04,1.992378548217559608e-01,9.048299645511597615e-05,4.613864414482134776e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.242000000000000000e+04,1.992478859160114191e-01,9.046838615964214719e-05,4.613430587779893295e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.242500000000000000e+04,1.992561606434110899e-01,9.045392933031991592e-05,4.613232349809930251e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.243000000000000000e+04,1.992647190741226038e-01,9.043968223642472211e-05,4.613111943263007125e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.243500000000000000e+04,1.992705903577753346e-01,9.042549527776530852e-05,4.612979023565894044e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.244000000000000000e+04,1.992750998038665400e-01,9.041129681888450615e-05,4.612829225923628911e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.244500000000000000e+04,1.992798284623817640e-01,9.039715408514024508e-05,4.612669784293402047e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.245000000000000000e+04,1.992830518289410158e-01,9.038308814492545943e-05,4.612490740106564373e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.245500000000000000e+04,1.992869053957554704e-01,9.036905765797652583e-05,4.612322506242056384e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.246000000000000000e+04,1.992906021453814680e-01,9.035507044681585927e-05,4.612161954751607131e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.246500000000000000e+04,1.992946556538159886e-01,9.034113791239193659e-05,4.612014254135498236e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.247000000000000000e+04,1.992989847676319426e-01,9.032724711771647160e-05,4.611871879348389161e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.247500000000000000e+04,1.993031980828073590e-01,9.031340402168046484e-05,4.611726523031180235e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.248000000000000000e+04,1.993078874421901625e-01,9.029960683616810473e-05,4.611583707523893251e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.248500000000000000e+04,1.993114707410358621e-01,9.028585486790424209e-05,4.611433145232520197e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.249000000000000000e+04,1.993179092760258286e-01,9.027214875901101525e-05,4.611311150738827010e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.249500000000000000e+04,1.993162050938657726e-01,9.025848767068667209e-05,4.611160523171683057e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.250000000000000000e+04,1.993395566262369245e-01,9.024487173988153239e-05,4.611570485512929396e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.250500000000000000e+04,1.992954037350689600e-01,9.023130073059812243e-05,4.612780989415679622e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.251000000000000000e+04,1.993345699673074456e-01,9.021777434543722487e-05,4.610995546177231374e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.251500000000000000e+04,1.993619506514912043e-01,9.020429256542015172e-05,4.611669667877814458e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.252000000000000000e+04,1.993569079068690242e-01,9.019085512504340923e-05,4.610622942381260901e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.252500000000000000e+04,1.993412145203635744e-01,9.017746184695044130e-05,4.610303649140240424e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.253000000000000000e+04,1.993378234092400281e-01,9.016411258160770485e-05,4.610182848079268591e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.253500000000000000e+04,1.993497924180493153e-01,9.015080715421410829e-05,4.609993813907807417e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.254000000000000000e+04,1.993635085038648613e-01,9.013754538812480651e-05,4.609986260935301089e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.254500000000000000e+04,1.993674912890300022e-01,9.012432711097087155e-05,4.609766755703086105e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.255000000000000000e+04,1.993654764989264971e-01,9.011115215607568083e-05,4.609557903084161292e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.255500000000000000e+04,1.993682009141500844e-01,9.009802038819699377e-05,4.609416672428370224e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.256000000000000000e+04,1.993765963368866467e-01,9.008493190573052143e-05,4.609316211895145223e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.256500000000000000e+04,1.993824091816092658e-01,9.007188907952061582e-05,4.609181405372386872e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.257000000000000000e+04,1.993838433899649265e-01,9.005892035452017232e-05,4.609007893563747877e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.257500000000000000e+04,1.993873866276271722e-01,9.004641256205271540e-05,4.608867480634030295e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.258000000000000000e+04,1.993935353802655519e-01,9.004056744202954714e-05,4.608748157536655238e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.258500000000000000e+04,1.993972224786993430e-01,9.015489384552417211e-05,4.608598871696848159e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.259000000000000000e+04,1.994004604684235238e-01,9.172371027626285663e-05,4.608452663687692013e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.259500000000000000e+04,1.994057966161315310e-01,8.999903818401033264e-05,4.608325917435370867e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.260000000000000000e+04,1.994095959981236899e-01,9.001382134660377405e-05,4.608181570718709093e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.260500000000000000e+04,1.994134595242554320e-01,8.998740044930226233e-05,4.608041242610678946e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.261000000000000000e+04,1.994182499643296913e-01,8.996108916402165362e-05,4.607909117104884477e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.261500000000000000e+04,1.994216831469169671e-01,8.994960703330902448e-05,4.607764260430649572e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.262000000000000000e+04,1.994267005888732402e-01,8.994379814921817464e-05,4.607635102708862473e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.262500000000000000e+04,1.994297461375714176e-01,8.993508773720787844e-05,4.607487683966621358e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.263000000000000000e+04,1.994356936686543236e-01,8.992320796268782779e-05,4.607367421673981773e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.263500000000000000e+04,1.994363371309341437e-01,8.990944676358487671e-05,4.607203555136338518e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.264000000000000000e+04,1.994483424309858033e-01,8.989522615988248047e-05,4.607151356458922468e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.264500000000000000e+04,1.994327358997163013e-01,8.988147621969562429e-05,4.606978523450673394e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.265000000000000000e+04,1.994893420356181335e-01,8.986830863940316598e-05,4.608234024628028464e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.265500000000000000e+04,1.993854790049698344e-01,8.985569528182037115e-05,4.611003395479215585e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.266000000000000000e+04,1.994449400263865191e-01,8.984352704065704800e-05,4.609279024672636527e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.266500000000000000e+04,1.995138591149174800e-01,8.983166411517664403e-05,4.609466950535516614e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.267000000000000000e+04,1.995130858313968747e-01,8.982002027756917856e-05,4.607782446694863436e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.267500000000000000e+04,1.994868034391688028e-01,8.980853071280661887e-05,4.606177677776725730e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.268000000000000000e+04,1.994655491920670487e-01,8.979714154780482995e-05,4.606221298698688692e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.268500000000000000e+04,1.994604115170619529e-01,8.978581544013179521e-05,4.605945535388874580e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.269000000000000000e+04,1.994689207056837554e-01,8.977452652434658135e-05,4.605775411908001734e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.269500000000000000e+04,1.994831417295347686e-01,8.976326009434363305e-05,4.605613027824572662e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.270000000000000000e+04,1.994960919613623096e-01,8.975201494593331602e-05,4.605615699406012892e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.270500000000000000e+04,1.995032966142261110e-01,8.974079964490581083e-05,4.605446792331035328e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.271000000000000000e+04,1.995039232048026190e-01,8.972962372349690377e-05,4.605231359567021226e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.271500000000000000e+04,1.995021934849130485e-01,8.971849000389271029e-05,4.605043400216950796e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.272000000000000000e+04,1.995042667011609760e-01,8.970739403267764811e-05,4.604908958072029160e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.272500000000000000e+04,1.995107939861628377e-01,8.969633065671892751e-05,4.604806370384367949e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.273000000000000000e+04,1.995174750479986048e-01,8.968529955065547251e-05,4.604697639298430752e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.273500000000000000e+04,1.995217221141044883e-01,8.967430300927791559e-05,4.604557450260830581e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.274000000000000000e+04,1.995240109784665594e-01,8.966334107157133439e-05,4.604406749283919322e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.274500000000000000e+04,1.995271125555826697e-01,8.965241226643855905e-05,4.604272310244186318e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.275000000000000000e+04,1.995323754164060603e-01,8.964151662494916465e-05,4.604156120390451930e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.275500000000000000e+04,1.995368395045888088e-01,8.963065449770034733e-05,4.604028291746816077e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.276000000000000000e+04,1.995404743031279904e-01,8.961982536091003956e-05,4.603894099136486649e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.276500000000000000e+04,1.995436153640825494e-01,8.960902911704493178e-05,4.603764972586545795e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.277000000000000000e+04,1.995492550960122624e-01,8.959826572767263196e-05,4.603684420563598952e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.277500000000000000e+04,1.995507959531058195e-01,8.958753493439656449e-05,4.603727126860888714e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.278000000000000000e+04,1.995601048750695050e-01,8.957683667520277744e-05,4.604750274184166701e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.278500000000000000e+04,1.995572472541309317e-01,8.956617076569042281e-05,4.606636279628960285e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.279000000000000000e+04,1.995546585253958061e-01,8.955553709281123087e-05,4.603140088214210490e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.279500000000000000e+04,1.995756620277062132e-01,8.954493550263096320e-05,4.604088761383151509e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.280000000000000000e+04,1.995857599354845524e-01,8.953436586952968706e-05,4.603209048089394804e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.280500000000000000e+04,1.995705666270312095e-01,8.952382805014287483e-05,4.602780703742586667e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.281000000000000000e+04,1.995737535846227317e-01,8.951332191269290820e-05,4.602758223870164573e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.281500000000000000e+04,1.995857551286973341e-01,8.950284732199765203e-05,4.602516727822852948e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.282000000000000000e+04,1.995879196854249416e-01,8.949240414327127419e-05,4.602434634415438126e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.282500000000000000e+04,1.995969436351198445e-01,8.948199224368590327e-05,4.602289917313746740e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.283000000000000000e+04,1.995936371828881950e-01,8.947161149085999321e-05,4.602079885469654436e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.283500000000000000e+04,1.995996324727441484e-01,8.946126175274559343e-05,4.601983289427487864e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.284000000000000000e+04,1.996021628412842919e-01,8.945094289803088596e-05,4.601838877662099594e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.284500000000000000e+04,1.996115244525449028e-01,8.944065479622609490e-05,4.601761818971188611e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.285000000000000000e+04,1.996056425688687297e-01,8.943039731775405800e-05,4.601556767119424651e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.285500000000000000e+04,1.996283298460402589e-01,8.942017033690257690e-05,4.601649850314160203e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.286000000000000000e+04,1.995870156827091735e-01,8.940997375299908887e-05,4.601519887432871207e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.286500000000000000e+04,1.996980540635910073e-01,8.939980772815568470e-05,4.604385593500685131e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.287000000000000000e+04,1.995642692906812732e-01,8.938967563973745662e-05,4.604042080553555827e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.287500000000000000e+04,1.995858304374973913e-01,8.937962822471900352e-05,4.601263442035284645e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.288000000000000000e+04,1.996440817874323981e-01,8.937053723512187423e-05,4.601566662582351908e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.288500000000000000e+04,1.996705445705544146e-01,8.937991126636678088e-05,4.601811087432976688e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.289000000000000000e+04,1.996611976721933968e-01,8.978425499452243833e-05,4.600774526657885671e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.289500000000000000e+04,1.996415176456411977e-01,9.188604479728455538e-05,4.600484258293256962e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.290000000000000000e+04,1.996349058444500113e-01,9.055341158407763640e-05,4.600337653646682811e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.290500000000000000e+04,1.996476975443834956e-01,9.004381611641021517e-05,4.600215403410409733e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.291000000000000000e+04,1.996644462960014410e-01,8.975311629090310149e-05,4.600250419598097325e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.291500000000000000e+04,1.996686159360992197e-01,8.952637108661455807e-05,4.600060271655429813e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.292000000000000000e+04,1.996647748906733855e-01,8.937334081438956773e-05,4.599837146447588606e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.292500000000000000e+04,1.996651892478074342e-01,8.929945126356522527e-05,4.599708212833044686e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.293000000000000000e+04,1.996731517169461345e-01,8.927690273024476732e-05,4.599629993425371197e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.293500000000000000e+04,1.996803506873326695e-01,8.927118831822514243e-05,4.599536720842206119e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.294000000000000000e+04,1.996806931990766920e-01,8.926612855986024902e-05,4.599375624105613166e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.294500000000000000e+04,1.996838078970509522e-01,8.925762490912520874e-05,4.599276967918208598e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.295000000000000000e+04,1.996879724662410649e-01,8.924700331745160026e-05,4.599264614532217583e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.295500000000000000e+04,1.996968228026485270e-01,8.923613718278676119e-05,4.599693127167105589e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.296000000000000000e+04,1.996865460250973889e-01,8.922569753918627004e-05,4.601295548539977476e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.296500000000000000e+04,1.997196884177465381e-01,8.921584105548554307e-05,4.600692956229378208e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.297000000000000000e+04,1.996922183360559377e-01,8.920645359312565157e-05,4.599027382555825774e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.297500000000000000e+04,1.996931055765597263e-01,8.919735327528259647e-05,4.598787755130470537e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.298000000000000000e+04,1.997311330830445764e-01,8.918843128796747114e-05,4.599027574943617127e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.298500000000000000e+04,1.997197351696225476e-01,8.917961945687745689e-05,4.598320739654576444e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.299000000000000000e+04,1.997048210545384062e-01,8.917087441384398676e-05,4.598202840229058332e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.299500000000000000e+04,1.997273199724821091e-01,8.916217636210463262e-05,4.598163126241602730e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.300000000000000000e+04,1.997281953895164996e-01,8.915351574987907509e-05,4.598004845031849770e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.300500000000000000e+04,1.997294431144537585e-01,8.914488668442287829e-05,4.597817973054744447e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.301000000000000000e+04,1.997365409338182074e-01,8.913628636632352567e-05,4.597751584095075656e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.301500000000000000e+04,1.997317617320024385e-01,8.912771365006943449e-05,4.597549597593498919e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.302000000000000000e+04,1.997495650478807172e-01,8.911916761295659358e-05,4.597577945192382522e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.302500000000000000e+04,1.997348496545733321e-01,8.911064715977405843e-05,4.597305710493370398e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.303000000000000000e+04,1.997663063028793373e-01,8.910215107483790344e-05,4.597529341674398131e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.303500000000000000e+04,1.997186072548179370e-01,8.909367823286653870e-05,4.597326075624613554e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.304000000000000000e+04,1.998187795928748345e-01,8.908522792435212654e-05,4.599340150647029078e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.304500000000000000e+04,1.996995763084308539e-01,8.907680001893209507e-05,4.598948711201663697e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.305000000000000000e+04,1.997541390786390925e-01,8.906839472504722577e-05,4.597132416543150426e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.305500000000000000e+04,1.998023486031953733e-01,8.906001213777496118e-05,4.597687698844755543e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.306000000000000000e+04,1.997764442649334615e-01,8.905165205660833187e-05,4.596712663308238065e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.306500000000000000e+04,1.997558966919781576e-01,8.904331422166196291e-05,4.596507487699967760e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.307000000000000000e+04,1.997763446958006617e-01,8.903499854073043619e-05,4.596359564065143283e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.307500000000000000e+04,1.997932238658729209e-01,8.902670497844925881e-05,4.596434192697262814e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.308000000000000000e+04,1.997856170628998229e-01,8.901843341026200547e-05,4.596095248118804060e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.308500000000000000e+04,1.997824901228300587e-01,8.901018370911847747e-05,4.595939308215254374e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.309000000000000000e+04,1.997970282946102683e-01,8.900195579460094667e-05,4.595915308381631108e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.309500000000000000e+04,1.997985678542057164e-01,8.899374956354093563e-05,4.595754436962665667e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.310000000000000000e+04,1.997968413360768358e-01,8.898556491154233832e-05,4.595604794572888917e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.310500000000000000e+04,1.998068970596288962e-01,8.897740174624170061e-05,4.595556761053703121e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.311000000000000000e+04,1.998061041084922274e-01,8.896925996674287019e-05,4.595414850441251957e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.311500000000000000e+04,1.998138495102212975e-01,8.896113947859095338e-05,4.595444606584459489e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.312000000000000000e+04,1.998084577873788237e-01,8.895304018530813856e-05,4.595773234131140194e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.312500000000000000e+04,1.998377301451691734e-01,8.894496199266549333e-05,4.597779096753964513e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.313000000000000000e+04,1.997796473930971983e-01,8.893690480623845458e-05,4.597157045088703215e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.313500000000000000e+04,1.998716804957809401e-01,8.892886853308015901e-05,4.596694780894611471e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.314000000000000000e+04,1.998320336815738174e-01,8.892085308052390114e-05,4.594886163931703130e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.314500000000000000e+04,1.998023068874072716e-01,8.891285835681786594e-05,4.594970792589090692e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.315000000000000000e+04,1.998462578009974622e-01,8.890488427092212555e-05,4.594772147529205980e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.315500000000000000e+04,1.998494544518396865e-01,8.889693073245551332e-05,4.594628704395970820e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.316000000000000000e+04,1.998361883554938823e-01,8.888899765172954585e-05,4.594283424715757359e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.316500000000000000e+04,1.998542694079170901e-01,8.888108493978101674e-05,4.594323821770260980e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.317000000000000000e+04,1.998464371279437546e-01,8.887319250829382570e-05,4.594027915744710948e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.317500000000000000e+04,1.998536119944110123e-01,8.886532026964263117e-05,4.593969268719746155e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.318000000000000000e+04,1.998634166794722999e-01,8.885746813686052758e-05,4.593897598839962100e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.318500000000000000e+04,1.998550686045601765e-01,8.884963602382131326e-05,4.593689414162416035e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.319000000000000000e+04,1.998735573437808721e-01,8.884182384606504267e-05,4.593729265503907117e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.319500000000000000e+04,1.998554104722442271e-01,8.883403153042118802e-05,4.593473207831225364e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.320000000000000000e+04,1.998981039254493219e-01,8.882625911999193562e-05,4.593881882876446718e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.320500000000000000e+04,1.998258344853059698e-01,8.881850821281371306e-05,4.593802991935695061e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.321000000000000000e+04,1.999534314915595579e-01,8.881080491774008415e-05,4.596476636295250703e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.321500000000000000e+04,1.998527572272197628e-01,8.880363121797560377e-05,4.594002488534224059e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.322000000000000000e+04,1.998534961662330744e-01,8.880730636399754437e-05,4.593116033836480662e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.322500000000000000e+04,1.999094784626868071e-01,8.904475041036200608e-05,4.593530090279209529e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.323000000000000000e+04,1.999110608483775642e-01,9.088010351102463228e-05,4.593156720436237291e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.323500000000000000e+04,1.998860739801335273e-01,8.888707421801518821e-05,4.592619907471962850e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.324000000000000000e+04,1.998914789618743693e-01,8.893023119934020785e-05,4.592533980003790889e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.324500000000000000e+04,1.999116363605752122e-01,8.901966625866093578e-05,4.592629174828607845e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.325000000000000000e+04,1.999116785768086380e-01,8.890722578470181524e-05,4.592370120717808929e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.325500000000000000e+04,1.999033745365078329e-01,8.882035451464570085e-05,4.592171870166080827e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.326000000000000000e+04,1.999170159650359158e-01,8.883337105281276474e-05,4.592156135560978691e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.326500000000000000e+04,1.999205279354882292e-01,8.877813552598515148e-05,4.592027369384743540e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.327000000000000000e+04,1.999171020907626328e-01,8.874429625954643889e-05,4.591869645662730905e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.327500000000000000e+04,1.999285815842050118e-01,8.873879635737189498e-05,4.591849374204671108e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.328000000000000000e+04,1.999249337659561865e-01,8.871537165129150890e-05,4.591701555781845683e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.328500000000000000e+04,1.999371515983276726e-01,8.870968285343457105e-05,4.591848848103382923e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.329000000000000000e+04,1.999222465266965176e-01,8.870048998781058082e-05,4.592515620742458550e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.329500000000000000e+04,1.999723934459737285e-01,8.869257132466436006e-05,4.595323545624509232e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.330000000000000000e+04,1.998861141500850314e-01,8.868564275524473521e-05,4.592679275158057157e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.330500000000000000e+04,1.999724689395880328e-01,8.867876151168423008e-05,4.592892859747500518e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.331000000000000000e+04,1.999759796937836676e-01,8.867195042221679032e-05,4.591544704153803437e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.331500000000000000e+04,1.999278173863056340e-01,8.866508395490564176e-05,4.591204066530082863e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.332000000000000000e+04,1.999474448216996547e-01,8.865850434417707525e-05,4.590979335089333474e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.332500000000000000e+04,1.999729919334735373e-01,8.865183671225165081e-05,4.591013196854885924e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.333000000000000000e+04,1.999580079304137947e-01,8.864515877120472285e-05,4.590727280566101018e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.333500000000000000e+04,1.999658518904428861e-01,8.863856843080360768e-05,4.590552739924727414e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.334000000000000000e+04,1.999748236235626142e-01,8.863197740413127578e-05,4.590529372008580393e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.334500000000000000e+04,1.999646050611331716e-01,8.862539050589674275e-05,4.590285723807682131e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.335000000000000000e+04,1.999814805303630483e-01,8.861882706184812304e-05,4.590313639403499060e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.335500000000000000e+04,1.999776773180781120e-01,8.861227966282687061e-05,4.590116057698274206e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.336000000000000000e+04,1.999842296229894234e-01,8.860574786241364896e-05,4.590046010878903976e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.336500000000000000e+04,1.999840513849704682e-01,8.859923268079467225e-05,4.589908247085584380e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.337000000000000000e+04,1.999925801497597355e-01,8.859273208327542474e-05,4.589856525335525529e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.337500000000000000e+04,1.999879937566146071e-01,8.858624541682765647e-05,4.589687795188164402e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.338000000000000000e+04,2.000070505736082083e-01,8.857977312953416822e-05,4.589751052218585454e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.338500000000000000e+04,1.999728463116232646e-01,8.857331531604617557e-05,4.589527605773070199e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.339000000000000000e+04,2.000708272317441305e-01,8.856687180409414481e-05,4.591471479449702668e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.339500000000000000e+04,1.999012832420671293e-01,8.856044240804897597e-05,4.593646556818397979e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.340000000000000000e+04,1.999936258973818159e-01,8.855402702509717293e-05,4.590055485188579529e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.340500000000000000e+04,2.000582576378900912e-01,8.854762564945795945e-05,4.591252968892703900e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.341000000000000000e+04,2.000569931646205002e-01,8.854123823569858887e-05,4.590055374474689759e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.341500000000000000e+04,2.000282702323275263e-01,8.853486468252236394e-05,4.588938087421515211e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.342000000000000000e+04,2.000066062902123576e-01,8.852850493581234965e-05,4.588924924860890431e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.342500000000000000e+04,2.000069803170117233e-01,8.852215894758128350e-05,4.588725192004306755e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.343000000000000000e+04,2.000250489671377696e-01,8.851582664755089608e-05,4.588652277777445065e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.343500000000000000e+04,2.000420534436801734e-01,8.850950798200475666e-05,4.588723868916568752e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.344000000000000000e+04,2.000442697110467460e-01,8.850320289082164572e-05,4.588518460209404528e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.344500000000000000e+04,2.000377364137722325e-01,8.849691131689183725e-05,4.588296895336344081e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.345000000000000000e+04,2.000366276029422463e-01,8.849063320414206184e-05,4.588185868264812854e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.345500000000000000e+04,2.000448467232989469e-01,8.848436849653836596e-05,4.588135251902116592e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.346000000000000000e+04,2.000523977407008269e-01,8.847811713894199474e-05,4.588074458222841869e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.346500000000000000e+04,2.000537764841851529e-01,8.847187907690371876e-05,4.587937807393246818e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.347000000000000000e+04,2.000535052972229333e-01,8.846565425632199869e-05,4.587812848360027767e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.347500000000000000e+04,2.000581234398028929e-01,8.845944262395981090e-05,4.587735913742666612e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.348000000000000000e+04,2.000636972543690106e-01,8.845324412698829324e-05,4.587662385637102276e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.348500000000000000e+04,2.000648906895808321e-01,8.844705871321293668e-05,4.587568387173209059e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.349000000000000000e+04,2.000689373662576376e-01,8.844088633099695936e-05,4.587706173079698782e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.349500000000000000e+04,2.000685356819815186e-01,8.843472692928078152e-05,4.589385832772857805e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.350000000000000000e+04,2.000925810659552051e-01,8.842858045752351930e-05,4.592306781784548332e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.350500000000000000e+04,2.000536350218714288e-01,8.842244686573635102e-05,4.588141636797911176e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.351000000000000000e+04,2.000662026817070782e-01,8.841632610446301512e-05,4.587424320132608242e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.351500000000000000e+04,2.001052048419716956e-01,8.841021812476715206e-05,4.587821698765717662e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.352000000000000000e+04,2.000949969132354012e-01,8.840412287824976005e-05,4.587274600269240798e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.352500000000000000e+04,2.000842041927326231e-01,8.839804031704132092e-05,4.586898635148164809e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.353000000000000000e+04,2.001009100459201495e-01,8.839197039435699307e-05,4.586849057183074296e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.353500000000000000e+04,2.000957219087064198e-01,8.838591307026001328e-05,4.586615270894595542e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.354000000000000000e+04,2.000939379807351315e-01,8.837986840673302713e-05,4.586471533441971644e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.354500000000000000e+04,2.001078946199000008e-01,8.837383827374790403e-05,4.586465383370689868e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.355000000000000000e+04,2.001030635005061620e-01,8.836786258616622107e-05,4.586291448238362487e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.355500000000000000e+04,2.001149713128116125e-01,8.836290898522273628e-05,4.586276741275848346e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.356000000000000000e+04,2.001100348281047714e-01,8.838599123916705662e-05,4.586085948428426777e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.356500000000000000e+04,2.001214783803849373e-01,8.920296844680802167e-05,4.586075553770796475e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.357000000000000000e+04,2.001098168796485166e-01,9.039602109160589899e-05,4.585869923012357314e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.357500000000000000e+04,2.001410234149006151e-01,8.941996787465964251e-05,4.586098981465542668e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.358000000000000000e+04,2.000852980452443586e-01,8.857037118513545824e-05,4.585908513975373089e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.358500000000000000e+04,2.002115604328066345e-01,8.833603932992321840e-05,4.588689149509762280e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.359000000000000000e+04,2.000603337469329945e-01,8.847788699196619045e-05,4.587973966185894710e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.359500000000000000e+04,2.001013334943295419e-01,8.850222660090344725e-05,4.585428593327460630e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.360000000000000000e+04,2.001699062650999505e-01,8.838070316845394222e-05,4.586727969860414822e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.360500000000000000e+04,2.001701767029384349e-01,8.831206710282923813e-05,4.585716660874195527e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.361000000000000000e+04,2.001372787871146808e-01,8.831453358807031626e-05,4.585253385660186909e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.361500000000000000e+04,2.001306392948579704e-01,8.831862855981349552e-05,4.585049121948803815e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.362000000000000000e+04,2.001506238168579421e-01,8.830622096277743096e-05,4.585127049202742289e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.362500000000000000e+04,2.001618625678358854e-01,8.829167916981218566e-05,4.585035648495753950e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.363000000000000000e+04,2.001576684634323033e-01,8.828370777165188258e-05,4.584843995096178756e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.363500000000000000e+04,2.001569258323503131e-01,8.827923760306954329e-05,4.584712254924569637e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.364000000000000000e+04,2.001625756819575552e-01,8.827483217135456001e-05,4.584645060712590702e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.364500000000000000e+04,2.001670247609041442e-01,8.826955701454176852e-05,4.584571437098522374e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.365000000000000000e+04,2.001700056018535512e-01,8.826403452231861848e-05,4.584462229620864509e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.365500000000000000e+04,2.001711604101883424e-01,8.825869205245300377e-05,4.584356035874190163e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.366000000000000000e+04,2.001750317105761290e-01,8.825355735440870264e-05,4.584279253617577266e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.366500000000000000e+04,2.001797853188504450e-01,8.824854702361123557e-05,4.584200220003781007e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.367000000000000000e+04,2.001794853854533818e-01,8.824357605846257072e-05,4.584079402027275529e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.367500000000000000e+04,2.001863533113674987e-01,8.823861580135080717e-05,4.584027929019578022e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.368000000000000000e+04,2.001853351748029142e-01,8.823366047371342059e-05,4.583900131657928177e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.368500000000000000e+04,2.001935667693885423e-01,8.822870982259825145e-05,4.583866077520142674e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.369000000000000000e+04,2.001876682279853936e-01,8.822376683989616023e-05,4.583730880466243911e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.369500000000000000e+04,2.002098724453990619e-01,8.821883267114797602e-05,4.583982670432572423e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.370000000000000000e+04,2.001665195508339767e-01,8.821390739320261287e-05,4.584578261655709104e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.370500000000000000e+04,2.002750508643000027e-01,8.820899106742809571e-05,4.589398849118268712e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.371000000000000000e+04,2.001518336327173797e-01,8.820408347428555990e-05,4.585372312979670169e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.371500000000000000e+04,2.001728424766403558e-01,8.819918434656501814e-05,4.584505437495334668e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.372000000000000000e+04,2.002333160814696311e-01,8.819429354258499049e-05,4.584143526854560680e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.372500000000000000e+04,2.002408576304705312e-01,8.818941095967439082e-05,4.583906768396405753e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.373000000000000000e+04,2.002130469027331994e-01,8.818453650658259011e-05,4.583168918128679189e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.373500000000000000e+04,2.002052376910165299e-01,8.817967011667780255e-05,4.582953681786948908e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.374000000000000000e+04,2.002243063135785983e-01,8.817481173822451610e-05,4.583048329442364604e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.374500000000000000e+04,2.002344283262826041e-01,8.816996132221657572e-05,4.582899411325859419e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.375000000000000000e+04,2.002271746855257550e-01,8.816511882197585240e-05,4.582687201946239464e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.375500000000000000e+04,2.002282289596799825e-01,8.816028419565364661e-05,4.582604390976417036e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.376000000000000000e+04,2.002386435266707843e-01,8.815545740721115943e-05,4.582564400253519147e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.376500000000000000e+04,2.002388583567706049e-01,8.815063842562810635e-05,4.582439517984086938e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.377000000000000000e+04,2.002380689187277518e-01,8.814582722246564752e-05,4.582320561113815863e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.377500000000000000e+04,2.002455942526271127e-01,8.814102376877295576e-05,4.582282791426182857e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.378000000000000000e+04,2.002467398407838384e-01,8.813622803375147942e-05,4.582170250835635567e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.378500000000000000e+04,2.002487282670762925e-01,8.813143998634749988e-05,4.582079516971725381e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.379000000000000000e+04,2.002539231643416795e-01,8.812665959741114398e-05,4.582015571397159669e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.379500000000000000e+04,2.002538928909806115e-01,8.812188683948135961e-05,4.581901678210700585e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.380000000000000000e+04,2.002603985196634850e-01,8.811712168514699510e-05,4.581851948022795640e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.380500000000000000e+04,2.002585032531601361e-01,8.811236410698822512e-05,4.581723717635269896e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.381000000000000000e+04,2.002693181847348125e-01,8.810761407854094860e-05,4.581714798556235538e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.381500000000000000e+04,2.002566439314718560e-01,8.810287157401673922e-05,4.581519933185622352e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.382000000000000000e+04,2.002943618540302395e-01,8.809813656787257986e-05,4.581862509363141748e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.382500000000000000e+04,2.002140438612813877e-01,8.809340903518392296e-05,4.581888240961953080e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.383000000000000000e+04,2.003837487348297530e-01,8.808868895154060711e-05,4.586504950568496891e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.383500000000000000e+04,2.002518192272328135e-01,8.808397629292976326e-05,4.582070210687027439e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.384000000000000000e+04,2.002186605597028324e-01,8.807927103585284077e-05,4.582093613176472461e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.384500000000000000e+04,2.002671678555173196e-01,8.807457315721781057e-05,4.581111232584368555e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.385000000000000000e+04,2.003132996954083977e-01,8.806988263439269771e-05,4.581908747974163931e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.385500000000000000e+04,2.003170851610141245e-01,8.806519944515599262e-05,4.581347712386616539e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.386000000000000000e+04,2.002939678318029493e-01,8.806052356770560933e-05,4.580781879975236366e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.386500000000000000e+04,2.002796766996736699e-01,8.805585498063596818e-05,4.580703567454869215e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.387000000000000000e+04,2.002895183231684639e-01,8.805119366294424349e-05,4.580631749553211538e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.387500000000000000e+04,2.003072238927923743e-01,8.804653959400789349e-05,4.580715325390982131e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.388000000000000000e+04,2.003116105331446684e-01,8.804189275358405048e-05,4.580649738238244196e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.388500000000000000e+04,2.003053601163349851e-01,8.803725312180075231e-05,4.580988895642623031e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.389000000000000000e+04,2.003063689339641684e-01,8.803262067914851272e-05,4.584305396281271360e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.389500000000000000e+04,2.002984845776242806e-01,8.802799540647359929e-05,4.581243401095277468e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.390000000000000000e+04,2.003150282223223333e-01,8.802337728497209744e-05,4.581986568542450338e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.390500000000000000e+04,2.003365126504614291e-01,8.801876629618260559e-05,4.581170518806611355e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.391000000000000000e+04,2.003322584483494539e-01,8.801416242198225074e-05,4.580162253077522190e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.391500000000000000e+04,2.003181859338656057e-01,8.800956564457698488e-05,4.579917321425019928e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.392000000000000000e+04,2.003212812724095016e-01,8.800497594651406682e-05,4.579967969596794130e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.392500000000000000e+04,2.003312023929421926e-01,8.800039331071110528e-05,4.579939898325572451e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.393000000000000000e+04,2.003299162646011156e-01,8.799581772132918046e-05,4.579700619046823701e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.393500000000000000e+04,2.003305122450052544e-01,8.799124917467982302e-05,4.579586356753435352e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.394000000000000000e+04,2.003400973070982583e-01,8.798668786738554994e-05,4.579591294584003502e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.394500000000000000e+04,2.003419596427818972e-01,8.798213784786930794e-05,4.579483008206201638e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.395000000000000000e+04,2.003414988668033858e-01,8.797769013037130879e-05,4.579360258116591128e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.395500000000000000e+04,2.003471942659553473e-01,8.797570878602453920e-05,4.579311112902532889e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.396000000000000000e+04,2.003470203215112766e-01,8.804640421318601126e-05,4.579203036332701177e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.396500000000000000e+04,2.003510217268773819e-01,8.994383776199491075e-05,4.579137284805353939e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.397000000000000000e+04,2.003539966537328521e-01,8.808330025776739695e-05,4.579059619707337436e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.397500000000000000e+04,2.003566490209596762e-01,8.799096307490155528e-05,4.578979404331998712e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.398000000000000000e+04,2.003596320739233216e-01,8.817763208646611436e-05,4.578901520008550130e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.398500000000000000e+04,2.003612479093878351e-01,8.837147875336640306e-05,4.578814330362583162e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.399000000000000000e+04,2.003660693895013001e-01,8.819091003066259634e-05,4.578754876078015780e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.399500000000000000e+04,2.003638716749046589e-01,8.797312089293859690e-05,4.578639960571216877e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.400000000000000000e+04,2.003804283398555874e-01,8.795239601648796807e-05,4.578700410762758769e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.400500000000000000e+04,2.003414585781511381e-01,8.798446539417528137e-05,4.578533319976468580e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.401000000000000000e+04,2.004687828413218020e-01,8.796224735891704997e-05,4.581755166148265032e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.401500000000000000e+04,2.002646109153991549e-01,8.793165761017683905e-05,4.585216945851282744e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.402000000000000000e+04,2.002985505206601458e-01,8.792308178362181776e-05,4.579193584512027387e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.402500000000000000e+04,2.003605757961110234e-01,8.792304189168539746e-05,4.578819114737261824e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.403000000000000000e+04,2.003968420409279472e-01,8.791952332104185203e-05,4.579036117446002988e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.403500000000000000e+04,2.004121314099266971e-01,8.791322705355234792e-05,4.579166106449564190e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.404000000000000000e+04,2.004177501881809487e-01,8.790777645057966405e-05,4.578670279008111499e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.404500000000000000e+04,2.004157009990763516e-01,8.790367112329222252e-05,4.578262730940238392e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.405000000000000000e+04,2.004076579356348919e-01,8.790005161280664808e-05,4.577929549657487824e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.405500000000000000e+04,2.003993337176676326e-01,8.789638839984371347e-05,4.577746637490166175e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.406000000000000000e+04,2.003962128902556372e-01,8.789259207866612924e-05,4.577630924399595782e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.406500000000000000e+04,2.003990481950199964e-01,8.788876019942269452e-05,4.577561266109923875e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.407000000000000000e+04,2.004044338145906656e-01,8.788495764319668980e-05,4.577509728088412265e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.407500000000000000e+04,2.004097241655948547e-01,8.788118967939920255e-05,4.577467016325552558e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.408000000000000000e+04,2.004142702202970916e-01,8.787744569814298287e-05,4.577401084029782087e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.408500000000000000e+04,2.004164458162297768e-01,8.787371523497839788e-05,4.577307381380952937e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.409000000000000000e+04,2.004166794293203713e-01,8.786999157710534555e-05,4.577207521149006348e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.409500000000000000e+04,2.004187339777422083e-01,8.786627245842369011e-05,4.577134006502761392e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.410000000000000000e+04,2.004220384228569130e-01,8.786255754849532141e-05,4.577069648693373664e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.410500000000000000e+04,2.004257439897892124e-01,8.785884677592486233e-05,4.577005427650765478e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.411000000000000000e+04,2.004286293860715884e-01,8.785514012871283756e-05,4.576930478431086085e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.411500000000000000e+04,2.004304698560850362e-01,8.785143764844532575e-05,4.576848775513247159e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.412000000000000000e+04,2.004320272305293582e-01,8.784773934417205402e-05,4.576778121889483954e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.412500000000000000e+04,2.004366907715515733e-01,8.784404518962082506e-05,4.576795576758799287e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.413000000000000000e+04,2.004344249823287460e-01,8.784035515594096485e-05,4.577264761281209671e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.413500000000000000e+04,2.004436091285701493e-01,8.783666922278449227e-05,4.579998674785828398e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.414000000000000000e+04,2.004657779266357798e-01,8.783298737403884846e-05,4.578987678831411730e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.414500000000000000e+04,2.004343780214951909e-01,8.782930959519033391e-05,4.577596160476929670e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.415000000000000000e+04,2.004169833333993012e-01,8.782563587365312325e-05,4.576372288404844269e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.415500000000000000e+04,2.004497592305528875e-01,8.782196619891526653e-05,4.576552826326036358e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.416000000000000000e+04,2.004744463788062925e-01,8.781830056189976897e-05,4.576849432265775496e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.416500000000000000e+04,2.004611554167262666e-01,8.781463895413592162e-05,4.576243941530901659e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.417000000000000000e+04,2.004517823361180728e-01,8.781098136740825028e-05,4.575996048708853609e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.417500000000000000e+04,2.004625950027124348e-01,8.780732779388916763e-05,4.576059733630090430e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.418000000000000000e+04,2.004631756676198695e-01,8.780367822634804807e-05,4.575928360452085329e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.418500000000000000e+04,2.004608724568227862e-01,8.780003265804473195e-05,4.575806628210503987e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.419000000000000000e+04,2.004718175863674234e-01,8.779639108239480527e-05,4.575816893552097243e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.419500000000000000e+04,2.004718957672238233e-01,8.779275349293768347e-05,4.575700326292745247e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.420000000000000000e+04,2.004714160392647160e-01,8.778911988368281072e-05,4.575602780433609350e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.420500000000000000e+04,2.004776376715464992e-01,8.778549024917167633e-05,4.575568359090707166e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.421000000000000000e+04,2.004755896691405304e-01,8.778186458412216928e-05,4.575456176387265243e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.421500000000000000e+04,2.004842753689873025e-01,8.777824288338531859e-05,4.575443360157734150e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.422000000000000000e+04,2.004780221592705469e-01,8.777462514219810214e-05,4.575297983030929857e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.422500000000000000e+04,2.004951897209838463e-01,8.777101135607474187e-05,4.575377037909757953e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.423000000000000000e+04,2.004683656571394912e-01,8.776740152068867478e-05,4.575148791684149462e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.423500000000000000e+04,2.005356098308981594e-01,8.776379563200342976e-05,4.576132442089946039e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.424000000000000000e+04,2.004028103797185767e-01,8.776019368619798018e-05,4.577141282979091505e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.424500000000000000e+04,2.005636108984712451e-01,8.775659567966111966e-05,4.579470182717038096e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.425000000000000000e+04,2.005437741677773000e-01,8.775300160901011032e-05,4.575610339823310471e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.425500000000000000e+04,2.004801647140139753e-01,8.774941147105527002e-05,4.575341161450103850e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.426000000000000000e+04,2.004713488282947598e-01,8.774582526281593726e-05,4.574887582255014631e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.426500000000000000e+04,2.005030568418915415e-01,8.774224298150015591e-05,4.574990191060434534e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.427000000000000000e+04,2.005219129634875641e-01,8.773866462450761615e-05,4.574942490634253955e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.427500000000000000e+04,2.005158639073556515e-01,8.773509018942184817e-05,4.574723131943624803e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.428000000000000000e+04,2.005083878205903281e-01,8.773151967400305291e-05,4.574462217146796805e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.428500000000000000e+04,2.005107568833689458e-01,8.772795307618865771e-05,4.574461224482712736e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.429000000000000000e+04,2.005169381303862630e-01,8.772439039408400573e-05,4.574380400422257270e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.429500000000000000e+04,2.005222958643305131e-01,8.772083162595956411e-05,4.574349002029375272e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.430000000000000000e+04,2.005233324659564942e-01,8.771727677024981267e-05,4.574240496796239163e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.430500000000000000e+04,2.005215566423214080e-01,8.771372582554387912e-05,4.574136972765574494e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.431000000000000000e+04,2.005263917431101273e-01,8.771017879058696208e-05,4.574101444166451462e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.431500000000000000e+04,2.005317066378785040e-01,8.770663566427537084e-05,4.574053252115035896e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.432000000000000000e+04,2.005294560343911514e-01,8.770309644565132121e-05,4.573938307323171409e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.432500000000000000e+04,2.005341427407378030e-01,8.769956113392119075e-05,4.573898261038140392e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.433000000000000000e+04,2.005371118353583837e-01,8.769602972856240756e-05,4.573832218038716645e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.433500000000000000e+04,2.005372501861968915e-01,8.769250223109414217e-05,4.573745783681330379e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.434000000000000000e+04,2.005423651957669862e-01,8.768897867039806323e-05,4.573708026374823771e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.434500000000000000e+04,2.005414053227025650e-01,8.768545955453137654e-05,4.573627889920198870e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.435000000000000000e+04,2.005493144221266177e-01,8.768195514465880274e-05,4.573779380037264718e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.435500000000000000e+04,2.005378718944347272e-01,8.767870704370314986e-05,4.575253345679763180e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.436000000000000000e+04,2.005953770804152214e-01,8.768227372153380669e-05,4.580708176539893123e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.436500000000000000e+04,2.004634026470512587e-01,8.787582541325352924e-05,4.575717965817370286e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.437000000000000000e+04,2.005430351147738099e-01,8.946697122368975612e-05,4.573873820601533340e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.437500000000000000e+04,2.005998294083657651e-01,8.798775842163057497e-05,4.575250108061563385e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.438000000000000000e+04,2.005754033820657811e-01,8.776075068714398418e-05,4.573941858646058431e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.438500000000000000e+04,2.005467267421868205e-01,8.801309312197046100e-05,4.573522255833961008e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.439000000000000000e+04,2.005619048076155986e-01,8.777779852501073246e-05,4.573150111969511572e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.439500000000000000e+04,2.005824672621085158e-01,8.770722513135749117e-05,4.573222722203489337e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.440000000000000000e+04,2.005724164574067825e-01,8.775987157314915394e-05,4.572903091929039808e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.440500000000000000e+04,2.005610564560619535e-01,8.767280085123607236e-05,4.572798354461016733e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.441000000000000000e+04,2.005725635822370179e-01,8.769511888729336776e-05,4.572822008418472666e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.441500000000000000e+04,2.005790964494392481e-01,8.765586801958356563e-05,4.572765071866243002e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.442000000000000000e+04,2.005733515148399870e-01,8.765207787340963217e-05,4.572609131366340380e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.442500000000000000e+04,2.005799021788345071e-01,8.764245276276368091e-05,4.572593699964779077e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.443000000000000000e+04,2.005854092355366658e-01,8.763448089086571090e-05,4.572552800188445362e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.443500000000000000e+04,2.005823900116629199e-01,8.763218673749383948e-05,4.572433249423995660e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.444000000000000000e+04,2.005886743637891323e-01,8.762692761210430720e-05,4.572408767107075372e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.444500000000000000e+04,2.005877599536512734e-01,8.762408455163045397e-05,4.572310568260995987e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.445000000000000000e+04,2.005915869753586711e-01,8.762085967876401228e-05,4.572265366449214559e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.445500000000000000e+04,2.005930613768143189e-01,8.761758983238701853e-05,4.572193502601725108e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.446000000000000000e+04,2.005965277481085163e-01,8.761466915326226524e-05,4.572141368763177382e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.446500000000000000e+04,2.005971235322393242e-01,8.761160951950933975e-05,4.572062679326390064e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.447000000000000000e+04,2.006025157368692691e-01,8.760860262868095760e-05,4.572027324605729658e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.447500000000000000e+04,2.005967941245141162e-01,8.760563732167201182e-05,4.571905845681138096e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.448000000000000000e+04,2.006203199155947858e-01,8.760264824037096074e-05,4.572072574504180823e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.448500000000000000e+04,2.005610528365334433e-01,8.759967468339813830e-05,4.572007059958340053e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.449000000000000000e+04,2.007286731452355422e-01,8.759670990538219318e-05,4.577140107433691550e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.449500000000000000e+04,2.005490575506841400e-01,8.759374308285860491e-05,4.575475442968750836e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.450000000000000000e+04,2.005324545747354248e-01,8.759078114757465035e-05,4.573383021462081770e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.450500000000000000e+04,2.005694344930273043e-01,8.758782484333302689e-05,4.571952984607289259e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.451000000000000000e+04,2.006081362956037839e-01,8.758487095906996830e-05,4.571848729718697244e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.451500000000000000e+04,2.006328225558362266e-01,8.758191914578651442e-05,4.572086983236165608e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.452000000000000000e+04,2.006428839630179373e-01,8.757896996776936042e-05,4.572041661544924630e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.452500000000000000e+04,2.006426246020777682e-01,8.757602322417692498e-05,4.571634579085471399e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.453000000000000000e+04,2.006363899447515808e-01,8.757307875853022523e-05,4.571340363605801193e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.453500000000000000e+04,2.006286001799233720e-01,8.757013665548159839e-05,4.571178432746829867e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.454000000000000000e+04,2.006242440754526235e-01,8.756719693344205773e-05,4.571108954339887223e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.454500000000000000e+04,2.006262066448510628e-01,8.756425955403252686e-05,4.571039047192944804e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.455000000000000000e+04,2.006327234076043797e-01,8.756132452707598589e-05,4.571023432291288499e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.455500000000000000e+04,2.006393359964016299e-01,8.755839186082830909e-05,4.571003770501932029e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.456000000000000000e+04,2.006428229088747239e-01,8.755546153408334223e-05,4.570938963095946828e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.456500000000000000e+04,2.006428078604359233e-01,8.755253355273178611e-05,4.570842632017431319e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.457000000000000000e+04,2.006421195307595551e-01,8.754960793118350074e-05,4.570759865303142917e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.457500000000000000e+04,2.006442776299095510e-01,8.754668466589454094e-05,4.570708056360621614e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.458000000000000000e+04,2.006483468253371649e-01,8.754376376198155492e-05,4.570668339611077494e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.458500000000000000e+04,2.006510720410379922e-01,8.754084522301110703e-05,4.570609733251791533e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.459000000000000000e+04,2.006524796613308459e-01,8.753792905119021277e-05,4.570539577185889126e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.459500000000000000e+04,2.006537719062017611e-01,8.753501525127294959e-05,4.570473909040305297e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.460000000000000000e+04,2.006563742173370357e-01,8.753210382629029952e-05,4.570421262506052453e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.460500000000000000e+04,2.006588732207228720e-01,8.752919478055489356e-05,4.570365525469502715e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.461000000000000000e+04,2.006610854877779182e-01,8.752628811774483336e-05,4.570307604967897624e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.461500000000000000e+04,2.006619188523494912e-01,8.752338384199241997e-05,4.570250704592884782e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.462000000000000000e+04,2.006667436831821583e-01,8.752048195736113472e-05,4.570299100410257906e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.462500000000000000e+04,2.006622192964193641e-01,8.751758246793537048e-05,4.570824082260623684e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.463000000000000000e+04,2.006852495616142373e-01,8.751468537795910113e-05,4.574364855115711889e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.463500000000000000e+04,2.006308710484430158e-01,8.751179069168323944e-05,4.571787519846267278e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.464000000000000000e+04,2.006865151960603444e-01,8.750889841341027910e-05,4.571851432762128690e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.464500000000000000e+04,2.007127295021076674e-01,8.750600854752031558e-05,4.570824857898128754e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.465000000000000000e+04,2.006696312678893923e-01,8.750312109842832854e-05,4.569868426180609833e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.465500000000000000e+04,2.006622847366856255e-01,8.750023607062719757e-05,4.569936388313324449e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.466000000000000000e+04,2.006872545945782293e-01,8.749735346865087997e-05,4.570032958622001246e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.466500000000000000e+04,2.006803589907653618e-01,8.749447329728474599e-05,4.569642950527652309e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.467000000000000000e+04,2.006796463464122771e-01,8.749159556235135431e-05,4.569622191062677904e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.467500000000000000e+04,2.006972955462212604e-01,8.748872027981901070e-05,4.569719288665109692e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.468000000000000000e+04,2.006881610341750832e-01,8.748584756910643162e-05,4.569471957495606319e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.468500000000000000e+04,2.006911560221827651e-01,8.748297886002278257e-05,4.569433715489877763e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.469000000000000000e+04,2.006944450540900093e-01,8.748013492653933828e-05,4.569391543883551923e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.469500000000000000e+04,2.006917213496117736e-01,8.747767189101486032e-05,4.569289641166578739e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.470000000000000000e+04,2.007034612459758782e-01,8.748270047213109121e-05,4.569329647075788580e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.470500000000000000e+04,2.006920278076275155e-01,8.765470492131077459e-05,4.569159175381971253e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.471000000000000000e+04,2.007175187321729171e-01,9.000437957741861045e-05,4.569361628256689810e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.471500000000000000e+04,2.006701536145696629e-01,8.763159852321323836e-05,4.569136854074269216e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.472000000000000000e+04,2.007758587195048183e-01,8.749551446662019922e-05,4.571177246607832515e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.472500000000000000e+04,2.006151010155672598e-01,8.752398943718698991e-05,4.571954025581541586e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.473000000000000000e+04,2.007132377849517590e-01,8.757319711605675001e-05,4.569705428243918378e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.473500000000000000e+04,2.007615034657960484e-01,8.756730179308204465e-05,4.570448722269785063e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.474000000000000000e+04,2.007227704126397227e-01,8.755184464068125184e-05,4.569014843014924726e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.474500000000000000e+04,2.006928551138545402e-01,8.752383846827115456e-05,4.568807291369839747e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.475000000000000000e+04,2.007092378839026858e-01,8.748875110982429388e-05,4.568828012757245169e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.475500000000000000e+04,2.007292384537417429e-01,8.746758512627152626e-05,4.568839061232190428e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.476000000000000000e+04,2.007259474778126662e-01,8.745530644913632591e-05,4.568707421308653414e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.476500000000000000e+04,2.007206456004403672e-01,8.744662276040964985e-05,4.568508242582542799e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.477000000000000000e+04,2.007245660000482601e-01,8.744174299572984703e-05,4.568512995937279528e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.477500000000000000e+04,2.007275596609114920e-01,8.743864447263507435e-05,4.568441637613411630e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.478000000000000000e+04,2.007306753018742174e-01,8.743575683955149853e-05,4.568391247434548858e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.478500000000000000e+04,2.007322949664858691e-01,8.743309638424239904e-05,4.568327801787710942e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.479000000000000000e+04,2.007314979557477119e-01,8.743066280444775496e-05,4.568251408333344737e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.479500000000000000e+04,2.007370191455531971e-01,8.742825463578365386e-05,4.568229600739583335e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.480000000000000000e+04,2.007370430825971830e-01,8.742582365697463946e-05,4.568148926980977829e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.480500000000000000e+04,2.007391565772342623e-01,8.742340527775733735e-05,4.568099475042340044e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.481000000000000000e+04,2.007415676914619806e-01,8.742100273926141580e-05,4.568049939990340147e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.481500000000000000e+04,2.007433167416308728e-01,8.741860063262661120e-05,4.567992948571306566e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.482000000000000000e+04,2.007448877282749511e-01,8.741619425159635314e-05,4.567936847629373138e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.482500000000000000e+04,2.007476901478223441e-01,8.741378750451217396e-05,4.567892686557866160e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.483000000000000000e+04,2.007485252105168372e-01,8.741138404652977381e-05,4.567837105743174247e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.483500000000000000e+04,2.007507557506076901e-01,8.740898523943947185e-05,4.567846814943135733e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.484000000000000000e+04,2.007580451490388884e-01,8.740659099239064193e-05,4.568260111159530676e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.484500000000000000e+04,2.007246185170319386e-01,8.740420023565449227e-05,4.570903488704286424e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.485000000000000000e+04,2.008693163312672836e-01,8.740181139105885960e-05,4.576303796159510271e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.485500000000000000e+04,2.007064805205495406e-01,8.739942328606510168e-05,4.571188599659418918e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.486000000000000000e+04,2.006778879674495086e-01,8.739703580777962377e-05,4.569373900114192437e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.486500000000000000e+04,2.007127624111998410e-01,8.739464952980431503e-05,4.567491030720122972e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.487000000000000000e+04,2.007556419210712317e-01,8.739226476382286487e-05,4.567760824326386150e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.487500000000000000e+04,2.007846187097562518e-01,8.738988126910825216e-05,4.568242616825141881e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.488000000000000000e+04,2.007942841350259522e-01,8.738749882448559186e-05,4.568056915441899828e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.488500000000000000e+04,2.007895661783400953e-01,8.738511754052014102e-05,4.567593023770329130e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.489000000000000000e+04,2.007789861857499636e-01,8.738273749990395866e-05,4.567272918944174703e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.489500000000000000e+04,2.007710979364136228e-01,8.738035862597277035e-05,4.567114012424551670e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.490000000000000000e+04,2.007700800072731440e-01,8.737798092507490508e-05,4.567054655116184686e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.490500000000000000e+04,2.007740251817348165e-01,8.737560443364944919e-05,4.567049502784945080e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.491000000000000000e+04,2.007783707782917759e-01,8.737322913108344256e-05,4.567016610991678715e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.491500000000000000e+04,2.007805465510308085e-01,8.737085503183011329e-05,4.566946122100253524e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.492000000000000000e+04,2.007818246168939225e-01,8.736848214100403605e-05,4.566890851875614094e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.492500000000000000e+04,2.007843905613495850e-01,8.736611046080526035e-05,4.566850026245056161e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.493000000000000000e+04,2.007876720438519502e-01,8.736373999975855615e-05,4.566806321480221861e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.493500000000000000e+04,2.007893814747853667e-01,8.736137076118304578e-05,4.566747242220884533e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.494000000000000000e+04,2.007895212489824999e-01,8.735900275195116155e-05,4.566679292703246002e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.494500000000000000e+04,2.007907967816287831e-01,8.735663597710451131e-05,4.566627613458698522e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.495000000000000000e+04,2.007938722735881087e-01,8.735427044251156973e-05,4.566590695374062080e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.495500000000000000e+04,2.007963216621175828e-01,8.735190615408916688e-05,4.566542903816535326e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.496000000000000000e+04,2.007973833908497374e-01,8.734954311744642268e-05,4.566482875493678168e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.496500000000000000e+04,2.007989791215389064e-01,8.734718133856002873e-05,4.566431719002003579e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.497000000000000000e+04,2.008011982645243054e-01,8.734482082335012190e-05,4.566385733368264073e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.497500000000000000e+04,2.008029445791589818e-01,8.734246157773782842e-05,4.566334304776754958e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.498000000000000000e+04,2.008048099311344203e-01,8.734010360771137307e-05,4.566284564343910351e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.498500000000000000e+04,2.008065809987554518e-01,8.733774691928054270e-05,4.566234028814714790e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.499000000000000000e+04,2.008082583612464944e-01,8.733539151855680878e-05,4.566183294657474878e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.499500000000000000e+04,2.008103614195100861e-01,8.733303741180183186e-05,4.566136343555093923e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.500000000000000000e+04,2.008118204934613016e-01,8.733068460660429533e-05,4.566083361479594056e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.500500000000000000e+04,2.008139968966930755e-01,8.732833311984915725e-05,4.566037531371011648e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.501000000000000000e+04,2.008151886134130759e-01,8.732598305934589022e-05,4.565982906180873291e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.501500000000000000e+04,2.008182442435682280e-01,8.732363555337117910e-05,4.565944692475486406e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.502000000000000000e+04,2.008170018682556013e-01,8.732130543047594091e-05,4.565871855035437302e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.502500000000000000e+04,2.008267460322637199e-01,8.731922340043364540e-05,4.565899048730325438e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.503000000000000000e+04,2.008055154351592597e-01,8.732159907711854654e-05,4.565762044280557421e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.503500000000000000e+04,2.008783535323902247e-01,8.741643374119152762e-05,4.567240956609403641e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.504000000000000000e+04,2.006969619108653347e-01,8.911636417104042889e-05,4.572755087083822645e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.504500000000000000e+04,2.008267378388114699e-01,8.756290466886008765e-05,4.569717274978243242e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.505000000000000000e+04,2.008853155829627146e-01,8.757450279455273603e-05,4.570271245787587539e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.505500000000000000e+04,2.008959481944431469e-01,8.737913688032492346e-05,4.568094792216883973e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.506000000000000000e+04,2.008836770632894120e-01,8.730986992853349274e-05,4.566778713433234543e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.506500000000000000e+04,2.008644168080578607e-01,8.733653130615482536e-05,4.565847486730592077e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.507000000000000000e+04,2.008478083781567725e-01,8.736977980561050263e-05,4.565394110703106041e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.507500000000000000e+04,2.008361397438162554e-01,8.737061974443898035e-05,4.565360394677343728e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.508000000000000000e+04,2.008292560889402001e-01,8.734848722458560559e-05,4.565316312461636678e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.508500000000000000e+04,2.008279013858273732e-01,8.732334357867923733e-05,4.565206296041499296e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.509000000000000000e+04,2.008320638777520706e-01,8.730534632607787416e-05,4.565166364517594770e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.509500000000000000e+04,2.008393444013258644e-01,8.729513112053601583e-05,4.565162289923494605e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.510000000000000000e+04,2.008464876613562655e-01,8.728983694567988573e-05,4.565157968516256478e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.510500000000000000e+04,2.008516785449596109e-01,8.728683764926892165e-05,4.565140460228968517e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.511000000000000000e+04,2.008542452617617102e-01,8.728465769270966023e-05,4.565076921122082415e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.511500000000000000e+04,2.008541510286246112e-01,8.728268273392849664e-05,4.564994779617588430e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.512000000000000000e+04,2.008532289492287182e-01,8.728072452951149158e-05,4.564921328306419048e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.512500000000000000e+04,2.008535965935521750e-01,8.727875039050509093e-05,4.564869237152285267e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.513000000000000000e+04,2.008555719058597588e-01,8.727676672314899629e-05,4.564830576205924201e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.513500000000000000e+04,2.008586913632162685e-01,8.727478238113838265e-05,4.564799050097772203e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.514000000000000000e+04,2.008612032489421606e-01,8.727280155811339545e-05,4.564756993184448095e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.514500000000000000e+04,2.008626616005978194e-01,8.727082492439833152e-05,4.564704294091218115e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.515000000000000000e+04,2.008635328247696250e-01,8.726885150122869032e-05,4.564649737847722316e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.515500000000000000e+04,2.008651531594067285e-01,8.726687984637175892e-05,4.564604756326862351e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.516000000000000000e+04,2.008669611794029197e-01,8.726490866535892245e-05,4.564561322905752450e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.516500000000000000e+04,2.008696932729225060e-01,8.726293709422241584e-05,4.564525027351140499e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.517000000000000000e+04,2.008689986954083628e-01,8.726096485441910003e-05,4.564473144789801991e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.517500000000000000e+04,2.008770378439788951e-01,8.725899223448824128e-05,4.564612624996797273e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.518000000000000000e+04,2.008601718304025563e-01,8.725701987373458372e-05,4.565194022805616836e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.518500000000000000e+04,2.008883581653241879e-01,8.725504838710717768e-05,4.564747779662018290e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.519000000000000000e+04,2.008804808850908619e-01,8.725307801537397290e-05,4.564882936147474893e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.519500000000000000e+04,2.008694640504940787e-01,8.725110855377397011e-05,4.564873949077547129e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.520000000000000000e+04,2.008831526551332902e-01,8.724913962739131845e-05,4.564976772007318961e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.520500000000000000e+04,2.008850380124034829e-01,8.724717105542661847e-05,4.564560959480252903e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.521000000000000000e+04,2.008813902885748237e-01,8.724520292764357014e-05,4.564126179827472846e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.521500000000000000e+04,2.008853020168906156e-01,8.724323536496870340e-05,4.564170849673237899e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.522000000000000000e+04,2.008869991947490885e-01,8.724126834542975323e-05,4.564164382862491605e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.522500000000000000e+04,2.008904701902055057e-01,8.723930181159213952e-05,4.564066931790966087e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.523000000000000000e+04,2.008870079562990463e-01,8.723733578527078248e-05,4.563926155237016326e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.523500000000000000e+04,2.008971158777034527e-01,8.723537029231285861e-05,4.563944293018949716e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.524000000000000000e+04,2.008871048490442901e-01,8.723340532037211054e-05,4.563791880663955482e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.524500000000000000e+04,2.009046632412969380e-01,8.723144087617709696e-05,4.563911917471231722e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.525000000000000000e+04,2.008811219304285078e-01,8.722947697086130023e-05,4.563687869625463085e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.525500000000000000e+04,2.009282037960722911e-01,8.722751360444857280e-05,4.564225609389671525e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.526000000000000000e+04,2.008415209387392208e-01,8.722555078567804498e-05,4.564158881944790653e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.526500000000000000e+04,2.009913965313740725e-01,8.722358851894214502e-05,4.567368162911529029e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.527000000000000000e+04,2.008650184556319551e-01,8.722162681038621215e-05,4.564341662511653148e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.527500000000000000e+04,2.008621224805422212e-01,8.721966566565286815e-05,4.564069132260833170e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.528000000000000000e+04,2.009250353274720791e-01,8.721770509061451792e-05,4.565959160255070358e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.528500000000000000e+04,2.009512613201056008e-01,8.721574509099565406e-05,4.565840002232603796e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.529000000000000000e+04,2.008956084930790809e-01,8.721378567279951754e-05,4.563439965956520906e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.529500000000000000e+04,2.008777363338209443e-01,8.721182684174274050e-05,4.563805942424595924e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.530000000000000000e+04,2.009185336361295482e-01,8.720986860382350884e-05,4.563548235039229461e-04,3.055555555555555455e-02,2.777777777777777884e-03
1.530500000000000000e+04,2.009370933765170231e-01,8.720791096492862022e-05,4.563767048949867637e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.531000000000000000e+04,2.009130613221907780e-01,8.720595393096262611e-05,4.563191928148143056e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.531500000000000000e+04,2.009044170830725229e-01,8.720399750788561627e-05,4.563140478135529576e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.532000000000000000e+04,2.009232579390019535e-01,8.720204170165398057e-05,4.563266610499282379e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.532500000000000000e+04,2.009265187554654108e-01,8.720008651823844749e-05,4.563158695064869911e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.533000000000000000e+04,2.009179729160082695e-01,8.719813196361806676e-05,4.563029496503048007e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.533500000000000000e+04,2.009234287889505866e-01,8.719617804378994004e-05,4.563035946599213735e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.534000000000000000e+04,2.009269214822891891e-01,8.719422476475730834e-05,4.562993691996013006e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.534500000000000000e+04,2.009264249255233170e-01,8.719227213255730750e-05,4.562923650593555896e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.535000000000000000e+04,2.009284110027424186e-01,8.719032015331741451e-05,4.562892091022231885e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.535500000000000000e+04,2.009296609335449457e-01,8.718836883424062139e-05,4.562851339070501749e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.536000000000000000e+04,2.009333262112062146e-01,8.718641819439273174e-05,4.562829889598558680e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.536500000000000000e+04,2.009294702645439412e-01,8.718446842380249732e-05,4.562757344673500754e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.537000000000000000e+04,2.009420763032991053e-01,8.718252257829408008e-05,4.562873201604776010e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.537500000000000000e+04,2.009209014109153701e-01,8.718064044664159068e-05,4.562914069699473244e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.538000000000000000e+04,2.009720246238985430e-01,8.718019119958741482e-05,4.564541414832175206e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.538500000000000000e+04,2.008744216682317174e-01,8.721739234910741521e-05,4.566160936333393838e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.539000000000000000e+04,2.009951377848412379e-01,8.823182097837790709e-05,4.564995079999071355e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.539500000000000000e+04,2.009595445130308855e-01,8.947749221576201573e-05,4.563304726761822829e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.540000000000000000e+04,2.009105934505848456e-01,8.851703314854028853e-05,4.562796548516299803e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.540500000000000000e+04,2.009407682334352629e-01,8.776715648802060942e-05,4.562717755209689586e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.541000000000000000e+04,2.009655994099225351e-01,8.728025348503952246e-05,4.562817757707363911e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.541500000000000000e+04,2.009456765879836793e-01,8.720188701714341880e-05,4.562434040248079152e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.542000000000000000e+04,2.009417443629585576e-01,8.729116308915981371e-05,4.562265787451661087e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.542500000000000000e+04,2.009576353644847435e-01,8.726640751157593075e-05,4.562427813233929067e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.543000000000000000e+04,2.009516151834682685e-01,8.721201047043984091e-05,4.562208477716379038e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.543500000000000000e+04,2.009512594238321292e-01,8.717574328872488556e-05,4.562187369322340280e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.544000000000000000e+04,2.009607078722764617e-01,8.716035897736234758e-05,4.562205304189558474e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.544500000000000000e+04,2.009538872391524456e-01,8.716358156600527906e-05,4.562075844106821512e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.545000000000000000e+04,2.009608112912485700e-01,8.716372597425917502e-05,4.562093113718965372e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.545500000000000000e+04,2.009585408917113070e-01,8.715858890956460891e-05,4.562009991740458860e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.546000000000000000e+04,2.009643209500494854e-01,8.715478089067453743e-05,4.562009000631184674e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.546500000000000000e+04,2.009597390920909166e-01,8.715218780524487490e-05,4.561915200144406302e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.547000000000000000e+04,2.009714458069632170e-01,8.714982446250311250e-05,4.561973660566660815e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.547500000000000000e+04,2.009521324389060004e-01,8.714796450688216912e-05,4.561799614029594919e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.548000000000000000e+04,2.010024177944836621e-01,8.714641506452008933e-05,4.562430900563280655e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.548500000000000000e+04,2.008868560827413163e-01,8.714483516570592481e-05,4.563003457275830420e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.549000000000000000e+04,2.010802141728618708e-01,8.714320467448112833e-05,4.568354948053248593e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.549500000000000000e+04,2.010004991439550970e-01,8.714158390049766634e-05,4.561994076116355394e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.550000000000000000e+04,2.009281032007970147e-01,8.713997335484279156e-05,4.563049422383968850e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.550500000000000000e+04,2.009295118544367209e-01,8.713836041676201909e-05,4.562096983795933683e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.551000000000000000e+04,2.009705502814194689e-01,8.713674734237323530e-05,4.561824651788327000e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.551500000000000000e+04,2.010005160769694210e-01,8.713513888917484476e-05,4.562199456181088852e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.552000000000000000e+04,2.009998384059348553e-01,8.713353450793947651e-05,4.561802379298370599e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.552500000000000000e+04,2.009815830189298491e-01,8.713193179708555211e-05,4.561479950643299876e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.553000000000000000e+04,2.009694498442134714e-01,8.713032950378097783e-05,4.561452029244442066e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.553500000000000000e+04,2.009768459793927764e-01,8.712872741017964036e-05,4.561498001200769504e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.554000000000000000e+04,2.009887411845109051e-01,8.712712557049654078e-05,4.561686056486250699e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.554500000000000000e+04,2.009943822999394614e-01,8.712552397305116251e-05,4.561888029722061455e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.555000000000000000e+04,2.009849437874902389e-01,8.712392253187100310e-05,4.562012172985459562e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.555500000000000000e+04,2.009887552078257200e-01,8.712232116133240215e-05,4.561806642218275368e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.556000000000000000e+04,2.009882679843771613e-01,8.712071980504447325e-05,4.561239582521024608e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.556500000000000000e+04,2.009934611315807584e-01,8.711911843283859976e-05,4.561236431070611586e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.557000000000000000e+04,2.009975513290337690e-01,8.711751703649964630e-05,4.561304212765075598e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.557500000000000000e+04,2.009907280449826361e-01,8.711591562442748274e-05,4.561154395052032201e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.558000000000000000e+04,2.009982848521238985e-01,8.711431421261204471e-05,4.561111167139062644e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.558500000000000000e+04,2.009985943551699517e-01,8.711271281345257995e-05,4.561019505330691820e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.559000000000000000e+04,2.009988509312538307e-01,8.711111143035370013e-05,4.560964599026938546e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.559500000000000000e+04,2.010009501476839877e-01,8.710951006236294719e-05,4.560935646531225703e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.560000000000000000e+04,2.010022676123831287e-01,8.710790871200751507e-05,4.560900286296794433e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.560500000000000000e+04,2.010045304222518314e-01,8.710630738626921855e-05,4.560881040834465611e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.561000000000000000e+04,2.010024057345577431e-01,8.710470609131703245e-05,4.560877387466975353e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.561500000000000000e+04,2.010137927213893061e-01,8.710310483092995699e-05,4.561280263680145774e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.562000000000000000e+04,2.009882381545025909e-01,8.710150360972937684e-05,4.562899046471065962e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.562500000000000000e+04,2.010581153558199941e-01,8.709990243344155998e-05,4.565305095518138508e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.563000000000000000e+04,2.009554010890201581e-01,8.709830130697391714e-05,4.561664080633211259e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.563500000000000000e+04,2.010066803047176331e-01,8.709670023524185506e-05,4.561218034985970089e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.564000000000000000e+04,2.010523898641546070e-01,8.709509922354793552e-05,4.561896417324379335e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.564500000000000000e+04,2.010102844919072207e-01,8.709349827690269043e-05,4.560564062043946502e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.565000000000000000e+04,2.009997129891607504e-01,8.709189740048334781e-05,4.560564911584741202e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.565500000000000000e+04,2.010263347526723143e-01,8.709029659945160444e-05,4.560792465813379984e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.566000000000000000e+04,2.010160838141631934e-01,8.708869587896133735e-05,4.560423907883582521e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.566500000000000000e+04,2.010162385055471457e-01,8.708709524420094180e-05,4.560453240720054252e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.567000000000000000e+04,2.010316273933767106e-01,8.708549470035778311e-05,4.560508517065134208e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.567500000000000000e+04,2.010163307526170451e-01,8.708389425263542182e-05,4.560290784998053369e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.568000000000000000e+04,2.010259588933903108e-01,8.708229390624597015e-05,4.560340688773301273e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.568500000000000000e+04,2.010248086880432328e-01,8.708069366640847921e-05,4.560263578916267627e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.569000000000000000e+04,2.010281608342927018e-01,8.707909353835616248e-05,4.560247064920908188e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.569500000000000000e+04,2.010284850054998018e-01,8.707749352732684133e-05,4.560194322824898594e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.570000000000000000e+04,2.010285930195097048e-01,8.707589363856860990e-05,4.560149965753780761e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.570500000000000000e+04,2.010331337239605332e-01,8.707429387733681299e-05,4.560142671935265559e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.571000000000000000e+04,2.010287821797295538e-01,8.707269424889616015e-05,4.560059644902107832e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.571500000000000000e+04,2.010439708436445871e-01,8.707109475851690394e-05,4.560162162144903823e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.572000000000000000e+04,2.010057090366846877e-01,8.706949541147710316e-05,4.560011969439510429e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.572500000000000000e+04,2.011226564566814812e-01,8.706789621306378838e-05,4.562722503323214120e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.573000000000000000e+04,2.009076120188670878e-01,8.706629716856918082e-05,4.566914529199096479e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.573500000000000000e+04,2.009800560130481084e-01,8.706469828331825811e-05,4.560556014727733037e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.574000000000000000e+04,2.010497467865980659e-01,8.706309956278544164e-05,4.561149646380795153e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.574500000000000000e+04,2.010804999577202878e-01,8.706150101432736841e-05,4.561870908953198503e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.575000000000000000e+04,2.010834215959357851e-01,8.705990266912601815e-05,4.560980077894853614e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.575500000000000000e+04,2.010730847619158490e-01,8.705830493004530388e-05,4.560221262747727483e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.576000000000000000e+04,2.010575373273047750e-01,8.705671490987384163e-05,4.559771335821195294e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.576500000000000000e+04,2.010430517742796408e-01,8.705528088534667853e-05,4.559667206182710332e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.577000000000000000e+04,2.010361796747101304e-01,8.705758270459782030e-05,4.559614712255979376e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.577500000000000000e+04,2.010385621179849314e-01,8.716190149890903904e-05,4.559583358823818180e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.578000000000000000e+04,2.010460190812312642e-01,8.948698788076452667e-05,4.559598943217907526e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.578500000000000000e+04,2.010532199134406894e-01,8.714523633769070325e-05,4.559609738078660422e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.579000000000000000e+04,2.010574397149272330e-01,8.714247209124272584e-05,4.559587330347985657e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.579500000000000000e+04,2.010581664993144613e-01,8.728893698252475309e-05,4.559524794789628012e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.580000000000000000e+04,2.010564774113074438e-01,8.742703351570927967e-05,4.559452210733337110e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.580500000000000000e+04,2.010556985080990955e-01,8.730168425048240213e-05,4.559405612800241422e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.581000000000000000e+04,2.010575560590086297e-01,8.710931798564960731e-05,4.559385434188156132e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.581500000000000000e+04,2.010600159940356124e-01,8.705314495868754499e-05,4.559368774752090773e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.582000000000000000e+04,2.010622152050854927e-01,8.707726611316749226e-05,4.559365350476915295e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.582500000000000000e+04,2.010627746798728521e-01,8.707510964690187119e-05,4.559443895537816584e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.583000000000000000e+04,2.010642984021990265e-01,8.705149371093430803e-05,4.560054968823189225e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.583500000000000000e+04,2.010614231908709471e-01,8.703815815178950492e-05,4.562076738312464746e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.584000000000000000e+04,2.010770013248865118e-01,8.703622952642431354e-05,4.560454221312439972e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.584500000000000000e+04,2.010696429105337524e-01,8.703638078905654829e-05,4.559864197469322205e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.585000000000000000e+04,2.010520657632348662e-01,8.703491444779977058e-05,4.559258281479146475e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.585500000000000000e+04,2.010667365430099107e-01,8.703272560150165634e-05,4.559379001984009651e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.586000000000000000e+04,2.010874172332068888e-01,8.703065610033097776e-05,4.559367652836070943e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.586500000000000000e+04,2.010755925432963498e-01,8.702890428768746329e-05,4.559066640386773522e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.587000000000000000e+04,2.010625362255955284e-01,8.702742800241490063e-05,4.558936729993701207e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.587500000000000000e+04,2.010763352848711771e-01,8.702608852156617917e-05,4.559010778679942633e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.588000000000000000e+04,2.010825907839951243e-01,8.702479027903880918e-05,4.558992053343292991e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.588500000000000000e+04,2.010744932518350181e-01,8.702348950993753197e-05,4.558858765358246665e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.589000000000000000e+04,2.010793998132125726e-01,8.702217599399199809e-05,4.558864956087023174e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.589500000000000000e+04,2.010808982058173155e-01,8.702085740284191181e-05,4.558824047435901076e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.590000000000000000e+04,2.010805715072833399e-01,8.701954000318717355e-05,4.558779708568612529e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.590500000000000000e+04,2.010850612351602062e-01,8.701822508670087775e-05,4.558772470231324580e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.591000000000000000e+04,2.010810798890347306e-01,8.701691229702248058e-05,4.558693874491962839e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.591500000000000000e+04,2.010896919608677336e-01,8.701560085500673330e-05,4.558732219503237111e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.592000000000000000e+04,2.010797366630696081e-01,8.701429000863123591e-05,4.558609073829189540e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.592500000000000000e+04,2.011019016100481227e-01,8.701297931589819102e-05,4.558811021080343162e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.593000000000000000e+04,2.010577946777151737e-01,8.701166857846260965e-05,4.558666342881365833e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.593500000000000000e+04,2.011613676629913361e-01,8.701035768464712792e-05,4.560983305812794692e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.594000000000000000e+04,2.009916433566691085e-01,8.700904656557041672e-05,4.563133008136513523e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.594500000000000000e+04,2.010868042411704248e-01,8.700773519565519810e-05,4.559711979886993849e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.595000000000000000e+04,2.011484720814416538e-01,8.700642356963256122e-05,4.560774792069878297e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.595500000000000000e+04,2.011252440611162595e-01,8.700511168216659155e-05,4.558892545241980624e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.596000000000000000e+04,2.010803370802571044e-01,8.700379952117906002e-05,4.558561874737351383e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.596500000000000000e+04,2.010711267006381198e-01,8.700248707524407495e-05,4.558424217551825669e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.597000000000000000e+04,2.010959664585640072e-01,8.700117434037742375e-05,4.558434914603890875e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.597500000000000000e+04,2.011153045862300315e-01,8.699986131866566704e-05,4.558622404586531182e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.598000000000000000e+04,2.011085285306680182e-01,8.699854801409190612e-05,4.558323613980169091e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.598500000000000000e+04,2.010949666744618336e-01,8.699723443217250742e-05,4.558187282164315787e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.599000000000000000e+04,2.010976488019851072e-01,8.699592057918787466e-05,4.558175269043303508e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.599500000000000000e+04,2.011089594822969284e-01,8.699460645905354977e-05,4.558250945498343049e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.600000000000000000e+04,2.011097210072948505e-01,8.699329207423885742e-05,4.558171895628016163e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.600500000000000000e+04,2.011039930702767931e-01,8.699197742869490136e-05,4.558078048153099584e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.601000000000000000e+04,2.011070354969879959e-01,8.699066252715319410e-05,4.558074431022837822e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.601500000000000000e+04,2.011122506606706495e-01,8.698934737394660053e-05,4.558077847236969606e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.602000000000000000e+04,2.011102122253773383e-01,8.698803197303335306e-05,4.558005545262790279e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.602500000000000000e+04,2.011110832566395668e-01,8.698671632861068289e-05,4.557978050767163658e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.603000000000000000e+04,2.011145064337603316e-01,8.698540044508959880e-05,4.557971285656718620e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.603500000000000000e+04,2.011139956448169397e-01,8.698408432663591724e-05,4.557938348657739709e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.604000000000000000e+04,2.011150054551199273e-01,8.698276797752548764e-05,4.558035329031214378e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.604500000000000000e+04,2.011191008610581643e-01,8.698145140207003297e-05,4.558972476338157723e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.605000000000000000e+04,2.011220041132815439e-01,8.698013460453544153e-05,4.562503060101309217e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.605500000000000000e+04,2.010769364653123836e-01,8.697881758924206925e-05,4.558348369785844350e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.606000000000000000e+04,2.011560008367332675e-01,8.697750036049112232e-05,4.560106248772229022e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.606500000000000000e+04,2.011246450548329345e-01,8.697618292260879782e-05,4.558309214661558791e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.607000000000000000e+04,2.011180444106407950e-01,8.697486527992251252e-05,4.557777400640147195e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.607500000000000000e+04,2.011375650213459987e-01,8.697354743677163655e-05,4.558107916998440983e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.608000000000000000e+04,2.011075809004616299e-01,8.697222939750068999e-05,4.557687395235576842e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.608500000000000000e+04,2.011344238331493062e-01,8.697091116646645794e-05,4.557794686671111568e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.609000000000000000e+04,2.011179663315156019e-01,8.696959274802907301e-05,4.557583313733850673e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.609500000000000000e+04,2.011385253594151212e-01,8.696827414655869664e-05,4.557719396530832590e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.610000000000000000e+04,2.011187133351569623e-01,8.696695536643532943e-05,4.557479515596463983e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.610500000000000000e+04,2.011506257022924460e-01,8.696563641205989708e-05,4.557811045341648450e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.611000000000000000e+04,2.010946735841490363e-01,8.696431728800598448e-05,4.557566491851770016e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.611500000000000000e+04,2.012008090971755259e-01,8.696299800094082512e-05,4.559553012259789690e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.612000000000000000e+04,2.010551670111609124e-01,8.696167858903805265e-05,4.559433059342279785e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.612500000000000000e+04,2.011442874688589288e-01,8.696035964467490210e-05,4.557980531901480213e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.613000000000000000e+04,2.011800118675572124e-01,8.695905311202501028e-05,4.558421028513944787e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.613500000000000000e+04,2.011259619889531614e-01,8.695803990628662539e-05,4.557366144153547367e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.614000000000000000e+04,2.011160925495442120e-01,8.696488209536719783e-05,4.557250744729002094e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.614500000000000000e+04,2.011521864172978458e-01,8.716904488551757626e-05,4.557597954299697461e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.615000000000000000e+04,2.011501562399655163e-01,8.737293920174365612e-05,4.557303924227552091e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.615500000000000000e+04,2.011313311285724825e-01,8.810845842833423805e-05,4.557167830332503806e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.616000000000000000e+04,2.011449231443978025e-01,8.711488325869335076e-05,4.557221359951646586e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.616500000000000000e+04,2.011494722840420635e-01,8.725232337094209509e-05,4.557192556553002526e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.617000000000000000e+04,2.011400219131586065e-01,8.704509438278193554e-05,4.557080051908681158e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.617500000000000000e+04,2.011501875711159404e-01,8.699658163983192509e-05,4.557133187216403400e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.618000000000000000e+04,2.011468622859041155e-01,8.701134610146946222e-05,4.557039753008023698e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.618500000000000000e+04,2.011480977382213986e-01,8.698414554358118074e-05,4.557019723713761597e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.619000000000000000e+04,2.011525480251986908e-01,8.694970444852422313e-05,4.557020091191536153e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.619500000000000000e+04,2.011472508017626837e-01,8.695212451263909447e-05,4.556937536488519461e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.620000000000000000e+04,2.011589956012870550e-01,8.695226548550592446e-05,4.557015899366159760e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.620500000000000000e+04,2.011412964358829103e-01,8.694346443850429487e-05,4.556863729885084202e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.621000000000000000e+04,2.011799747431717300e-01,8.694285165824618632e-05,4.557358585581189401e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.621500000000000000e+04,2.011005872089871582e-01,8.693991021563126265e-05,4.557654544887818526e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.622000000000000000e+04,2.012497484659195590e-01,8.693755054268062867e-05,4.562460365410535442e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.622500000000000000e+04,2.011306303306118759e-01,8.693648557150990329e-05,4.558968757595698029e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.623000000000000000e+04,2.011012603772390217e-01,8.693471284927467666e-05,4.557435597449387577e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.623500000000000000e+04,2.011582449408814421e-01,8.693357520419398412e-05,4.557349382502424301e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.624000000000000000e+04,2.011988121088624515e-01,8.693212025254763904e-05,4.557832886632919153e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.624500000000000000e+04,2.011790516011448260e-01,8.693095976831076172e-05,4.556831019763631931e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.625000000000000000e+04,2.011456776272283753e-01,8.692967560437380380e-05,4.556651179879948714e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.625500000000000000e+04,2.011485601549194147e-01,8.692842993176369808e-05,4.556593556170105796e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.626000000000000000e+04,2.011724117441874016e-01,8.692721230184251801e-05,4.556769556084926923e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.626500000000000000e+04,2.011774148125424211e-01,8.692596713038369747e-05,4.556707552853485116e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.627000000000000000e+04,2.011640466076218547e-01,8.692474336049896624e-05,4.556503919812881836e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.627500000000000000e+04,2.011617604519749802e-01,8.692352576843328778e-05,4.556472119717534059e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.628000000000000000e+04,2.011733077478917719e-01,8.692230272429794606e-05,4.556549518839912781e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.628500000000000000e+04,2.011733818338319879e-01,8.692107877038275740e-05,4.556482996819736933e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.629000000000000000e+04,2.011690435012483402e-01,8.691985701732044488e-05,4.556407500549422497e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.629500000000000000e+04,2.011723799681517932e-01,8.691863998519038209e-05,4.556407810141263593e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.630000000000000000e+04,2.011769907030140636e-01,8.691744311505824499e-05,4.556411026997799515e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.630500000000000000e+04,2.011714298094498810e-01,8.691635077653231140e-05,4.556346677925116181e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.631000000000000000e+04,2.011815413236281991e-01,8.691592379422612353e-05,4.556554180339444969e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.631500000000000000e+04,2.011669156365300248e-01,8.692065233492342552e-05,4.557046302496307768e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.632000000000000000e+04,2.011905703245324972e-01,8.697248933354383886e-05,4.557755701019332783e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.632500000000000000e+04,2.011697072508586426e-01,8.744842830430411243e-05,4.558492235840535937e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.633000000000000000e+04,2.011858521478538109e-01,8.834860805799652037e-05,4.556333513178876973e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.633500000000000000e+04,2.011801547425157155e-01,8.717704147670353703e-05,4.556892524195471856e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.634000000000000000e+04,2.011862663574931209e-01,8.692163119606216353e-05,4.556308156683357168e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.634500000000000000e+04,2.011748058955899754e-01,8.705339975076766598e-05,4.556268052104418256e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.635000000000000000e+04,2.011924577936517189e-01,8.706193532801435224e-05,4.556240658260244953e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.635500000000000000e+04,2.011746677418846663e-01,8.697674485706338666e-05,4.556143427357594970e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.636000000000000000e+04,2.012148899534682012e-01,8.691330344546938059e-05,4.556511991748925130e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.636500000000000000e+04,2.011281414816835089e-01,8.690471115373558377e-05,4.556532872269935825e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.637000000000000000e+04,2.012829027924024350e-01,8.691528553142882695e-05,4.560139147094742474e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.637500000000000000e+04,2.011522023693544658e-01,8.691258537724271568e-05,4.556929381513395456e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.638000000000000000e+04,2.011422283031484848e-01,8.690191029538281431e-05,4.556211828343238192e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.638500000000000000e+04,2.012077180173831858e-01,8.689855268117154690e-05,4.556624995536366456e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.639000000000000000e+04,2.012241041579889422e-01,8.689949568744053895e-05,4.556546876550552380e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.639500000000000000e+04,2.011902383144056616e-01,8.689729131044491488e-05,4.555812984888544430e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.640000000000000000e+04,2.011760717069729643e-01,8.689499038435442705e-05,4.555837096238645714e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.640500000000000000e+04,2.011970141336623386e-01,8.689438649832429687e-05,4.555895063216974642e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.641000000000000000e+04,2.012090010607389678e-01,8.689300191370194059e-05,4.555958693047717123e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.641500000000000000e+04,2.011955256073736098e-01,8.689170972554460218e-05,4.555728823874677347e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.642000000000000000e+04,2.011920183527223238e-01,8.689071805284685377e-05,4.555694260928228241e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.642500000000000000e+04,2.012054371117126539e-01,8.688947419724951551e-05,4.555791265196361406e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.643000000000000000e+04,2.012019986602880395e-01,8.688841950063642982e-05,4.555683942077147562e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.643500000000000000e+04,2.011987544675227224e-01,8.688726652757275447e-05,4.555633878070487644e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.644000000000000000e+04,2.012053563704741532e-01,8.688617845689919556e-05,4.555671289115870637e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.644500000000000000e+04,2.012050179355518720e-01,8.688505384601914782e-05,4.555642295400546518e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.645000000000000000e+04,2.012013238503150836e-01,8.688395628435556376e-05,4.555703930817155915e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.645500000000000000e+04,2.012154482747986473e-01,8.688284271878400980e-05,4.556432954920339867e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.646000000000000000e+04,2.011854697343520570e-01,8.688173723306907739e-05,4.558377978140584763e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.646500000000000000e+04,2.012539298843070423e-01,8.688063109174081822e-05,4.557904708474804422e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.647000000000000000e+04,2.011653358730689789e-01,8.687952212015144136e-05,4.556460875541923925e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.647500000000000000e+04,2.012115737201059518e-01,8.687841451124873426e-05,4.555781061165133572e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.648000000000000000e+04,2.012363525371660133e-01,8.687730722672131942e-05,4.556115516626631679e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.648500000000000000e+04,2.011958486730675566e-01,8.687619941295961472e-05,4.555457692033424767e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.649000000000000000e+04,2.012181564504540165e-01,8.687509131077393511e-05,4.555600728101220085e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.649500000000000000e+04,2.012141528654925182e-01,8.687398358296334697e-05,4.555370196588304980e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.650000000000000000e+04,2.012086496820940096e-01,8.687287844181789385e-05,4.555336775886573196e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.650500000000000000e+04,2.012284652693317188e-01,8.687178725664822005e-05,4.555471172122712415e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.651000000000000000e+04,2.012039017743499358e-01,8.687078200832453736e-05,4.555216032191613260e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.651500000000000000e+04,2.012342095832538036e-01,8.687041341867971541e-05,4.555511458440305401e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.652000000000000000e+04,2.011934328779574899e-01,8.687572550524761859e-05,4.555230860730237583e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.652500000000000000e+04,2.012643243252307257e-01,8.694057943769242542e-05,4.556232373159226079e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.653000000000000000e+04,2.011553610286778426e-01,8.760275685802417606e-05,4.556132601344309264e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.653500000000000000e+04,2.012804448667660506e-01,8.840054084508244499e-05,4.557601889169603498e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.654000000000000000e+04,2.012203550219937576e-01,8.751596694071475798e-05,4.555177900369586602e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.654500000000000000e+04,2.011932200817135585e-01,8.695095632398567177e-05,4.555133740876325080e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.655000000000000000e+04,2.012442771332991209e-01,8.686596393246283723e-05,4.555638201936526620e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.655500000000000000e+04,2.012317485577742870e-01,8.690183584068450755e-05,4.555158654484018320e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.656000000000000000e+04,2.012136764733803429e-01,8.692685753441713387e-05,4.554970664282986998e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.656500000000000000e+04,2.012355717987526216e-01,8.692029315910099988e-05,4.555153904032598826e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.657000000000000000e+04,2.012283617534317282e-01,8.689561275342250625e-05,4.555024625440119799e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.657500000000000000e+04,2.012282271477378315e-01,8.687126470320990146e-05,4.554999369898126674e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.658000000000000000e+04,2.012315489710128080e-01,8.685819935179212774e-05,4.554980751921153736e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.658500000000000000e+04,2.012337640795758553e-01,8.685606418200152038e-05,4.554947632856149158e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.659000000000000000e+04,2.012275734770666291e-01,8.685751200991933781e-05,4.554879043756435175e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.659500000000000000e+04,2.012447133793985599e-01,8.685667086261626907e-05,4.555067725950123791e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.660000000000000000e+04,2.012123211432868819e-01,8.685371468662725163e-05,4.555071078910313560e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.660500000000000000e+04,2.012828108571906860e-01,8.685160843330606937e-05,4.556980803280618968e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.661000000000000000e+04,2.011616152017803583e-01,8.685089697464822662e-05,4.558624616314398007e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.661500000000000000e+04,2.012719292632617896e-01,8.685001644593154109e-05,4.556572192311245648e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.662000000000000000e+04,2.012744326502216297e-01,8.684868281481829700e-05,4.556018206958702349e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.662500000000000000e+04,2.012206482003387198e-01,8.684763422096901343e-05,4.554883900319919876e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.663000000000000000e+04,2.012211242009591949e-01,8.684670227207891085e-05,4.554949365409135869e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.663500000000000000e+04,2.012517487546307549e-01,8.684562589181720122e-05,4.554963530817117672e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.664000000000000000e+04,2.012524063880649916e-01,8.684462693146743071e-05,4.554874216798167948e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.664500000000000000e+04,2.012370016592009148e-01,8.684363181965676912e-05,4.554603705400669250e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.665000000000000000e+04,2.012398555087188678e-01,8.684261435041912194e-05,4.554608921023020575e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.665500000000000000e+04,2.012493166034587944e-01,8.684162172913929964e-05,4.554668242828570509e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.666000000000000000e+04,2.012473410600847390e-01,8.684061318865463953e-05,4.554556846969496460e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.666500000000000000e+04,2.012433546285008479e-01,8.683961515128512136e-05,4.554511584008548246e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.667000000000000000e+04,2.012491593137943902e-01,8.683861060691027366e-05,4.554530072329239271e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.667500000000000000e+04,2.012504398547690643e-01,8.683760990576126662e-05,4.554491118715122398e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.668000000000000000e+04,2.012465451653599746e-01,8.683660654540768375e-05,4.554430810849252696e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.668500000000000000e+04,2.012546555268026061e-01,8.683560390436751721e-05,4.554476935790147964e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.669000000000000000e+04,2.012463406730152504e-01,8.683460084050944206e-05,4.554368704145826761e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.669500000000000000e+04,2.012623081271740499e-01,8.683359699931048807e-05,4.554499745192846821e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.670000000000000000e+04,2.012312049854636797e-01,8.683259304160354810e-05,4.554347556486617568e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.670500000000000000e+04,2.013109214389550983e-01,8.683158874157724137e-05,4.555938509476877073e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.671000000000000000e+04,2.011472555989514688e-01,8.683058398204445121e-05,4.558066210088312789e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.671500000000000000e+04,2.012880234321060557e-01,8.682957881672925197e-05,4.557240806221538802e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.672000000000000000e+04,2.013207415573663728e-01,8.682857330171643269e-05,4.556326032896045020e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.672500000000000000e+04,2.012668078756395806e-01,8.682756755411127989e-05,4.554357068000605018e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.673000000000000000e+04,2.012257396346381899e-01,8.682656211143186236e-05,4.554643393984772470e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.673500000000000000e+04,2.012362091365702266e-01,8.682556012740522903e-05,4.554232265868419474e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.674000000000000000e+04,2.012651173796910498e-01,8.682458392765563936e-05,4.554390163275140219e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.674500000000000000e+04,2.012792074769658990e-01,8.682382402491781810e-05,4.554492051757529298e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.675000000000000000e+04,2.012687192987567819e-01,8.682522303063031023e-05,4.554172391607572861e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.675500000000000000e+04,2.012538721929085783e-01,8.685212681264700024e-05,4.554061715386955710e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.676000000000000000e+04,2.012585972473587281e-01,8.720525790160229857e-05,4.554080297836044845e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.676500000000000000e+04,2.012678230714589067e-01,8.910374026277343351e-05,4.554169304280663980e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.677000000000000000e+04,2.012733128158619711e-01,8.703449145296584101e-05,4.554230559472591342e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.677500000000000000e+04,2.012591295716218698e-01,8.683728700078432604e-05,4.554404605064408585e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.678000000000000000e+04,2.012773468922029185e-01,8.688943206713611205e-05,4.555706956000414652e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.678500000000000000e+04,2.012487870442296878e-01,8.690704882861834037e-05,4.555743187872617105e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.679000000000000000e+04,2.012856272107606814e-01,8.689720041287536006e-05,4.554314500842020154e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.679500000000000000e+04,2.012845358045995958e-01,8.687810764603586086e-05,4.554496329427209903e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.680000000000000000e+04,2.012480041166836153e-01,8.685825223526903575e-05,4.553913987427802537e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.680500000000000000e+04,2.012713873503598760e-01,8.684100360967370784e-05,4.554011953530438805e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.681000000000000000e+04,2.012922658789457198e-01,8.682763497288381669e-05,4.554165245367400978e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.681500000000000000e+04,2.012641792431235366e-01,8.681838998900421949e-05,4.553785364000151065e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.682000000000000000e+04,2.012705301110802592e-01,8.681282222273096268e-05,4.553807901502394755e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.682500000000000000e+04,2.012846519686022073e-01,8.681000884304598266e-05,4.553921412222538276e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.683000000000000000e+04,2.012712886916932231e-01,8.680880537359704941e-05,4.553740982620291364e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.683500000000000000e+04,2.012812899430520830e-01,8.680813073013007647e-05,4.553823545109772671e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.684000000000000000e+04,2.012740402659244088e-01,8.680726858002999911e-05,4.553718121641828990e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.684500000000000000e+04,2.012871527629839785e-01,8.680607590352656911e-05,4.553811607496658937e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.685000000000000000e+04,2.012680651958372868e-01,8.680485494036521102e-05,4.553642445099984970e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.685500000000000000e+04,2.013029771713027716e-01,8.680387044333340784e-05,4.554053269638976150e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.686000000000000000e+04,2.012405861465895729e-01,8.680302947315829117e-05,4.554031652069416092e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.686500000000000000e+04,2.013578068029300838e-01,8.680212681710869425e-05,4.557119174854085846e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.687000000000000000e+04,2.012194870526371748e-01,8.680117540943464228e-05,4.556977966720435723e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.687500000000000000e+04,2.012617483470665047e-01,8.680027012621953819e-05,4.553631008447601384e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.688000000000000000e+04,2.013255034992400272e-01,8.679938254034363367e-05,4.555334554177213743e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.688500000000000000e+04,2.013054181377055829e-01,8.679847474771796288e-05,4.553696100659933386e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.689000000000000000e+04,2.012641204300565367e-01,8.679757170033308635e-05,4.553714028878961552e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.689500000000000000e+04,2.012759958715972242e-01,8.679667520692749294e-05,4.553462508443197900e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.690000000000000000e+04,2.013045051825154419e-01,8.679577276440797668e-05,4.553848431148416979e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.690500000000000000e+04,2.012952194970618058e-01,8.679487259980115505e-05,4.553484564320787152e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.691000000000000000e+04,2.012802287063934770e-01,8.679397193269291837e-05,4.553393101799241434e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.691500000000000000e+04,2.012920924367362085e-01,8.679307032904948985e-05,4.553461279900895831e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.692000000000000000e+04,2.012980503484465833e-01,8.679216888115751745e-05,4.553465589147900742e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.692500000000000000e+04,2.012897283714000507e-01,8.679126663867281412e-05,4.553350792161491739e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.693000000000000000e+04,2.012930126100870298e-01,8.679036414167853549e-05,4.553357188361765811e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.693500000000000000e+04,2.012983697176503328e-01,8.678946112162430864e-05,4.553371170608917903e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.694000000000000000e+04,2.012922806190758362e-01,8.678855765701428554e-05,4.553285997765658304e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.694500000000000000e+04,2.012999201025905405e-01,8.678765377277183467e-05,4.553341541258251138e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.695000000000000000e+04,2.012934978946498421e-01,8.678674940208965145e-05,4.553294158473968588e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.695500000000000000e+04,2.013060698529868242e-01,8.678584459046218718e-05,4.553609554514852133e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.696000000000000000e+04,2.012840110018374318e-01,8.678493934524653965e-05,4.554244075752086722e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.696500000000000000e+04,2.013163006818838585e-01,8.678403365893464947e-05,4.555575901499748300e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.697000000000000000e+04,2.012974184434201674e-01,8.678312757877400089e-05,4.553993433782054759e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.697500000000000000e+04,2.012961701796780190e-01,8.678222139143716219e-05,4.553639366634641000e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.698000000000000000e+04,2.013035848382276338e-01,8.678131730905391827e-05,4.553389744195830637e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.698500000000000000e+04,2.013076177576249570e-01,8.678043622579022383e-05,4.553437581508709480e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.699000000000000000e+04,2.013018336497034988e-01,8.677981324243849628e-05,4.553114759521265250e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.699500000000000000e+04,2.013068581157725634e-01,8.678256018693364805e-05,4.553214233098382049e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.700000000000000000e+04,2.012967472033179162e-01,8.683447011872803367e-05,4.553046753579393486e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.700500000000000000e+04,2.013386767352437212e-01,8.735062467173157345e-05,4.553578403028012297e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.701000000000000000e+04,2.012152119944609907e-01,8.738093212628602225e-05,4.554527281312113198e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.701500000000000000e+04,2.014392604810615328e-01,8.717524448870268470e-05,4.563080885671493784e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.702000000000000000e+04,2.013799990160155540e-01,8.704394209156803269e-05,4.554033143667534441e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.702500000000000000e+04,2.013139756366361943e-01,8.686744329325604588e-05,4.553288181421935479e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.703000000000000000e+04,2.012796244900031395e-01,8.686279748859368596e-05,4.553606226479791057e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.703500000000000000e+04,2.012727716970409142e-01,8.679122087519548301e-05,4.553371835986653993e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.704000000000000000e+04,2.012815374507337107e-01,8.678523095773404722e-05,4.552989448865904423e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.704500000000000000e+04,2.012965499869148467e-01,8.677730874395913621e-05,4.552897757992290005e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.705000000000000000e+04,2.013112945983080715e-01,8.677103423664388811e-05,4.552986547638976996e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.705500000000000000e+04,2.013214368079844774e-01,8.677303099049970788e-05,4.553058047988748735e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.706000000000000000e+04,2.013253280328807515e-01,8.676895188620375023e-05,4.553001895857555770e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.706500000000000000e+04,2.013236255380621564e-01,8.676897600155818473e-05,4.552884213425404292e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.707000000000000000e+04,2.013189603485099899e-01,8.676664387491676497e-05,4.552793475085697744e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.707500000000000000e+04,2.013152031886225324e-01,8.676567434946609266e-05,4.552740818925139071e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.708000000000000000e+04,2.013152052132793912e-01,8.676466776810410242e-05,4.552723095866916241e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.708500000000000000e+04,2.013182277296508005e-01,8.676350604646397883e-05,4.552730820203214866e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.709000000000000000e+04,2.013213199176407397e-01,8.676279371887753622e-05,4.552732020215772180e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.709500000000000000e+04,2.013225730630812671e-01,8.676188006633532308e-05,4.552708030037819816e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.710000000000000000e+04,2.013222926461125106e-01,8.676093205747109627e-05,4.552674358404460667e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.710500000000000000e+04,2.013223096107534527e-01,8.676008166362843125e-05,4.552650560734671577e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.711000000000000000e+04,2.013231671887968921e-01,8.675925837359896504e-05,4.552638240801077773e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.711500000000000000e+04,2.013249076783462654e-01,8.675843071265048039e-05,4.552647875943750095e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.712000000000000000e+04,2.013251941753440577e-01,8.675763246678690622e-05,4.552734189005492476e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.712500000000000000e+04,2.013271331911414552e-01,8.675697194105103311e-05,4.553409603150421008e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.713000000000000000e+04,2.013211472962635196e-01,8.675698705568796502e-05,4.555998365263454804e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.713500000000000000e+04,2.013436904350411616e-01,8.676104740714283225e-05,4.553894378990617380e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.714000000000000000e+04,2.013299973968179224e-01,8.679394756847997358e-05,4.553587343933254488e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.714500000000000000e+04,2.013066051100160514e-01,8.704571138988543959e-05,4.552571012182372780e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.715000000000000000e+04,2.013245995365093299e-01,8.799615201634703615e-05,4.552794581259973728e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.715500000000000000e+04,2.013491677497226962e-01,8.678355244434784869e-05,4.552897499500285078e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.716000000000000000e+04,2.013367584439156033e-01,8.715487463224434186e-05,4.552502306010234451e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.716500000000000000e+04,2.013211235355139295e-01,8.692778695864236530e-05,4.552394413955606419e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.717000000000000000e+04,2.013324639754866252e-01,8.675134902670050938e-05,4.552449649867837248e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.717500000000000000e+04,2.013384182508138609e-01,8.679599577056353792e-05,4.552461280556085142e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.718000000000000000e+04,2.013323560315011806e-01,8.680390209307427361e-05,4.552359249514061177e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.718500000000000000e+04,2.013370358694697715e-01,8.675620614320699064e-05,4.552378642157046875e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.719000000000000000e+04,2.013357981672722896e-01,8.675022976866581231e-05,4.552327235390358899e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.719500000000000000e+04,2.013354252312501702e-01,8.675799810687407005e-05,4.552305820309796090e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.720000000000000000e+04,2.013407712145716677e-01,8.674723075082792483e-05,4.552325368173224408e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.720500000000000000e+04,2.013354517879356320e-01,8.674532786491908969e-05,4.552249347332862199e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.721000000000000000e+04,2.013433858070168281e-01,8.674602911673887215e-05,4.552300275715220955e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.721500000000000000e+04,2.013336322199131556e-01,8.674251905571845440e-05,4.552197706606057859e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.722000000000000000e+04,2.013543987707678840e-01,8.674264940546252804e-05,4.552396562817730358e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.722500000000000000e+04,2.013120719448316942e-01,8.674107032103148393e-05,4.552235662745517607e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.723000000000000000e+04,2.014094435702006858e-01,8.674041879678703046e-05,4.554246789441645160e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.723500000000000000e+04,2.012411637311672941e-01,8.673942115334197511e-05,4.556142295227554755e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.724000000000000000e+04,2.013527972516399034e-01,8.673867950718175933e-05,4.553934858343576704e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.724500000000000000e+04,2.014015933166926065e-01,8.673777800128226018e-05,4.554112387025297144e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.725000000000000000e+04,2.013649083020987995e-01,8.673704342537858825e-05,4.552559928100362264e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.725500000000000000e+04,2.013247201274358245e-01,8.673619420167177018e-05,4.552192479743690456e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.726000000000000000e+04,2.013265017724448769e-01,8.673541339406332735e-05,4.552215124742578652e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.726500000000000000e+04,2.013495189664778473e-01,8.673462839364746058e-05,4.552188809080912816e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.727000000000000000e+04,2.013602264159890243e-01,8.673382383534783890e-05,4.552325571828268083e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.727500000000000000e+04,2.013533947425338311e-01,8.673302851294474288e-05,4.552039985318320336e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.728000000000000000e+04,2.013442697700069117e-01,8.673223920447606025e-05,4.551995197771472029e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.728500000000000000e+04,2.013459006829611264e-01,8.673145011506606266e-05,4.551961199751465136e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.729000000000000000e+04,2.013548804007073700e-01,8.673066246008085539e-05,4.552035781292772514e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.729500000000000000e+04,2.013555002681700623e-01,8.672988444663558814e-05,4.551980162392624046e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.730000000000000000e+04,2.013492970582323183e-01,8.672915241839516845e-05,4.551898701258909850e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.730500000000000000e+04,2.013530799004653593e-01,8.672867367814367950e-05,4.551918090781993751e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.731000000000000000e+04,2.013573384442137737e-01,8.672988542402555073e-05,4.551928615388030146e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.731500000000000000e+04,2.013534068648353825e-01,8.674469042876654891e-05,4.551862528240896281e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.732000000000000000e+04,2.013560820304708676e-01,8.688414723807414005e-05,4.551875944515152111e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.732500000000000000e+04,2.013574490325439059e-01,8.787556094525882479e-05,4.551896980847447904e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.733000000000000000e+04,2.013569503069842503e-01,8.725148825129634927e-05,4.552087099388328422e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.733500000000000000e+04,2.013571221399933775e-01,8.739305421606133632e-05,4.553379581411245406e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.734000000000000000e+04,2.013764144604678341e-01,8.691233934444690819e-05,4.555792158880630246e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.734500000000000000e+04,2.013066293959924202e-01,8.672603582860044492e-05,4.552396409948963993e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.735000000000000000e+04,2.013911147954458858e-01,8.675295948889901680e-05,4.553506123109907384e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.735500000000000000e+04,2.013769883565137697e-01,8.678768544485898813e-05,4.552145457814297169e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.736000000000000000e+04,2.013431355422066471e-01,8.676770982445274700e-05,4.551813685382978384e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.736500000000000000e+04,2.013726943183450635e-01,8.673168277276284107e-05,4.552153604707508214e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.737000000000000000e+04,2.013563115198494236e-01,8.671896244737799860e-05,4.551641672243951736e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.737500000000000000e+04,2.013610409662381917e-01,8.672377540802078135e-05,4.551734344153983620e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.738000000000000000e+04,2.013750102700566924e-01,8.672390564046846429e-05,4.551806560809512473e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.738500000000000000e+04,2.013551099077886541e-01,8.671811168731776570e-05,4.551578885096290773e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.739000000000000000e+04,2.013780897851247531e-01,8.671619000138276528e-05,4.551817692126466810e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.739500000000000000e+04,2.013480227596721184e-01,8.671656023962430590e-05,4.551557633887048449e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.740000000000000000e+04,2.013991672567919944e-01,8.671496448637966133e-05,4.552196571048842109e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.740500000000000000e+04,2.013172854141023482e-01,8.671383562115112604e-05,4.552014905397923470e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.741000000000000000e+04,2.014390218476836969e-01,8.671336898591842023e-05,4.554267809175142337e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.741500000000000000e+04,2.013259943255955586e-01,8.671235731380811827e-05,4.552396984135686467e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.742000000000000000e+04,2.013567093085426307e-01,8.671166890153668937e-05,4.551493343387834540e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.742500000000000000e+04,2.014039435375338249e-01,8.671090541849780055e-05,4.552345600773991712e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.743000000000000000e+04,2.013629604055612310e-01,8.671015054216253193e-05,4.551532743029586270e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.743500000000000000e+04,2.013609232852845710e-01,8.670942303052995735e-05,4.551408071597965572e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.744000000000000000e+04,2.013867372355521157e-01,8.670868035984193468e-05,4.551723564849948422e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.744500000000000000e+04,2.013688212316184500e-01,8.670794749088056239e-05,4.551443242346456882e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.745000000000000000e+04,2.013742753780090045e-01,8.670721577515728539e-05,4.551426827145942360e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.745500000000000000e+04,2.013787935318182842e-01,8.670647895163921960e-05,4.551435810579932003e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.746000000000000000e+04,2.013715682683617225e-01,8.670574841943026159e-05,4.551367670920728869e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.746500000000000000e+04,2.013837218565134590e-01,8.670501407204873336e-05,4.551472532111419797e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.747000000000000000e+04,2.013675980558459755e-01,8.670427942881907453e-05,4.551327264396885872e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.747500000000000000e+04,2.013949067236025237e-01,8.670354561515701791e-05,4.551635504852099526e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.748000000000000000e+04,2.013502937935206516e-01,8.670281137052671192e-05,4.551505099946693569e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.748500000000000000e+04,2.014311163878604871e-01,8.670207648879354090e-05,4.553196872499780455e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.749000000000000000e+04,2.013118576592511644e-01,8.670134130713146492e-05,4.553897958278054566e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.749500000000000000e+04,2.014107148557149618e-01,8.670060655181435630e-05,4.553200653701165983e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.750000000000000000e+04,2.014144242290174525e-01,8.669987515979306846e-05,4.551766105925441437e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.750500000000000000e+04,2.013543890430061767e-01,8.669916318110596138e-05,4.551663720299570920e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.751000000000000000e+04,2.013720101211990410e-01,8.669857734484184516e-05,4.551189787078302896e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.751500000000000000e+04,2.014073473644580337e-01,8.669897263038981849e-05,4.551765552361718256e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.752000000000000000e+04,2.013813413892371895e-01,8.670848735840841481e-05,4.551150077854613173e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.752500000000000000e+04,2.013734872870651116e-01,8.681317021517218156e-05,4.551125388500365607e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.753000000000000000e+04,2.013958211564891021e-01,8.760215086459412508e-05,4.551343540967377134e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.753500000000000000e+04,2.013865150906146984e-01,8.803588553921811897e-05,4.551124068103659139e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.754000000000000000e+04,2.013817089416435335e-01,8.714994852827597221e-05,4.551086626602901595e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.754500000000000000e+04,2.013941839044415261e-01,8.672613791037617594e-05,4.551198360240267310e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.755000000000000000e+04,2.013853280482727215e-01,8.671045147417715026e-05,4.551078202098861260e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.755500000000000000e+04,2.013889041638923239e-01,8.675570060264609345e-05,4.551145534048579703e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.756000000000000000e+04,2.013977032409899059e-01,8.675651065371025640e-05,4.551458349826710656e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.756500000000000000e+04,2.013709351827739913e-01,8.672712798707907656e-05,4.552162794213601140e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.757000000000000000e+04,2.014182903951843295e-01,8.670216382648869525e-05,4.553025281257364878e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.757500000000000000e+04,2.013632675743282918e-01,8.669480982492433030e-05,4.552033863148695781e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.758000000000000000e+04,2.014238411819532781e-01,8.669611864570896456e-05,4.551981726216856373e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.758500000000000000e+04,2.013546027189132837e-01,8.669467064677187471e-05,4.551686419465923901e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.759000000000000000e+04,2.014396996258664696e-01,8.669005494295625670e-05,4.552340305950005445e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.759500000000000000e+04,2.013629365517163039e-01,8.668747968192225370e-05,4.551182983799476100e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.760000000000000000e+04,2.013991644045177165e-01,8.668718987196180007e-05,4.551068042262530191e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.760500000000000000e+04,2.014094747578341338e-01,8.668634003617684480e-05,4.551144203099741692e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.761000000000000000e+04,2.013809630828383712e-01,8.668515664248719027e-05,4.550857250393657689e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.761500000000000000e+04,2.014145160352721342e-01,8.668458151487790282e-05,4.551220663309258566e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.762000000000000000e+04,2.013785614959085202e-01,8.668387890656173000e-05,4.550869055164231286e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.762500000000000000e+04,2.014232776088986654e-01,8.668309896334882420e-05,4.551313154895323971e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.763000000000000000e+04,2.013682780383936610e-01,8.668248563316896744e-05,4.550901028695338631e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.763500000000000000e+04,2.014406093883391036e-01,8.668177816373023598e-05,4.551819852011243267e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.764000000000000000e+04,2.013547629224908542e-01,8.668110876926326885e-05,4.551288049745015087e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.764500000000000000e+04,2.014418973425208259e-01,8.668042444916020301e-05,4.552174490652025605e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.765000000000000000e+04,2.013840285086403725e-01,8.667975369519048841e-05,4.551032363007624822e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.765500000000000000e+04,2.014003510660402618e-01,8.667908078972656749e-05,4.550937899352770766e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.766000000000000000e+04,2.014169646410026160e-01,8.667841247684112066e-05,4.550968544072351695e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.766500000000000000e+04,2.013899877629108104e-01,8.667774032211174372e-05,4.550669768855484837e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.767000000000000000e+04,2.014179650542156919e-01,8.667707020719099640e-05,4.550936425376096543e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.767500000000000000e+04,2.013929541219022790e-01,8.667639809694685472e-05,4.550714378477028446e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.768000000000000000e+04,2.014224350587499879e-01,8.667572624876321438e-05,4.551140196925738046e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.768500000000000000e+04,2.013822895555439085e-01,8.667505438212172323e-05,4.551230623549135362e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.769000000000000000e+04,2.014481581869765059e-01,8.667438174886826557e-05,4.552805779687084473e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.769500000000000000e+04,2.013551976344100380e-01,8.667370850354115660e-05,4.552174736843477162e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.770000000000000000e+04,2.014482292712365674e-01,8.667303485280217819e-05,4.551864443227926992e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.770500000000000000e+04,2.014047881424770037e-01,8.667236072226598112e-05,4.550949800456913197e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.771000000000000000e+04,2.013949855690813640e-01,8.667168627878550635e-05,4.550777430298758746e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.771500000000000000e+04,2.014289926088398686e-01,8.667101200221895892e-05,4.550913759728477683e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.772000000000000000e+04,2.013997783272278297e-01,8.667034088511222007e-05,4.550663526006251940e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.772500000000000000e+04,2.014169655411293669e-01,8.666969417538593551e-05,4.550683701885111800e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.773000000000000000e+04,2.014132163265568709e-01,8.666925218620160189e-05,4.550537772322400159e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.773500000000000000e+04,2.014099553517405550e-01,8.667084329118205103e-05,4.550528255875952019e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.774000000000000000e+04,2.014204198648892885e-01,8.669629418339365359e-05,4.550612095873707730e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.774500000000000000e+04,2.014042835288432920e-01,8.702522921248863081e-05,4.550452193818166455e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.775000000000000000e+04,2.014347087007692383e-01,8.886469691322090695e-05,4.550765936696083780e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.775500000000000000e+04,2.013774047851364102e-01,8.680118144951464527e-05,4.550575022995159767e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.776000000000000000e+04,2.014918432991668340e-01,8.674153356688968819e-05,4.552899037671567046e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.776500000000000000e+04,2.013315137064503324e-01,8.682715176410827978e-05,4.552941134560557703e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.777000000000000000e+04,2.014141899483929410e-01,8.682855244127394960e-05,4.550722364282084958e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.777500000000000000e+04,2.014683595654470638e-01,8.679134491554381533e-05,4.551990595212971691e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.778000000000000000e+04,2.014247094054623932e-01,8.674760698840768512e-05,4.550374712126318893e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.778500000000000000e+04,2.013907189991132329e-01,8.671023879899846703e-05,4.550539808350065525e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.779000000000000000e+04,2.014155457099965074e-01,8.668358921858875237e-05,4.550640477335328709e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.779500000000000000e+04,2.014383068281511979e-01,8.666805938200571892e-05,4.551613981241564599e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.780000000000000000e+04,2.014284648732024285e-01,8.666161862415571544e-05,4.552282355384200526e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.780500000000000000e+04,2.014017735787703434e-01,8.666062250239941383e-05,4.550780361255055096e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.781000000000000000e+04,2.014226737975857162e-01,8.666120721695708324e-05,4.550633863617006792e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.781500000000000000e+04,2.014412389007071424e-01,8.666090913498655888e-05,4.550838772831596979e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.782000000000000000e+04,2.014176149204853217e-01,8.665943883460779692e-05,4.550256740332389604e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.782500000000000000e+04,2.014145811714551093e-01,8.665786351824575308e-05,4.550286957844096422e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.783000000000000000e+04,2.014362343584291115e-01,8.665696687523096636e-05,4.550466760062578278e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.783500000000000000e+04,2.014261578754118209e-01,8.665649151371931089e-05,4.550212963188525993e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.784000000000000000e+04,2.014200695274795949e-01,8.665587906111968917e-05,4.550192242012415854e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.784500000000000000e+04,2.014339569723296031e-01,8.665512059720429066e-05,4.550306829134392167e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.785000000000000000e+04,2.014247482711669646e-01,8.665447123092439945e-05,4.550165413106786630e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.785500000000000000e+04,2.014298662271313545e-01,8.665388844712298478e-05,4.550197990165197521e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.786000000000000000e+04,2.014289889833608682e-01,8.665325473713871658e-05,4.550159309634288713e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.786500000000000000e+04,2.014305177650775602e-01,8.665263023854526733e-05,4.550151744015113733e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.787000000000000000e+04,2.014299586395960073e-01,8.665202457237174876e-05,4.550126756135908159e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.787500000000000000e+04,2.014324882193465616e-01,8.665140285574445813e-05,4.550130813235356221e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.788000000000000000e+04,2.014297819542794354e-01,8.665078878843310837e-05,4.550090392837821533e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.788500000000000000e+04,2.014375090161709958e-01,8.665017374136441347e-05,4.550153142311943078e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.789000000000000000e+04,2.014201432764044508e-01,8.664955743390795545e-05,4.550110344151605656e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.789500000000000000e+04,2.014719425553462562e-01,8.664894199690386213e-05,4.551499001279441479e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.790000000000000000e+04,2.013365486171359020e-01,8.664832510096896008e-05,4.556752379566340015e-04,3.333333333333333287e-02,2.777777777777777884e-03
1.790500000000000000e+04,2.014948720703974849e-01,8.664770843461541304e-05,4.555308920837224280e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.791000000000000000e+04,2.014973435931775858e-01,8.664709100907040955e-05,4.554565900612548191e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.791500000000000000e+04,2.014521266878835926e-01,8.664647309557844295e-05,4.551123142272961225e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.792000000000000000e+04,2.014221253321534788e-01,8.664585481971424832e-05,4.550049799567607131e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.792500000000000000e+04,2.014217245590188277e-01,8.664523590499167559e-05,4.550032196951568630e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.793000000000000000e+04,2.014367300002654626e-01,8.664461654381812122e-05,4.550347340971549115e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.793500000000000000e+04,2.014458841126874344e-01,8.664399670309626744e-05,4.550365795230887226e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.794000000000000000e+04,2.014420576295620213e-01,8.664337633441065967e-05,4.550068784416975163e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.794500000000000000e+04,2.014348390424215429e-01,8.664275545894626956e-05,4.549895806649297578e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.795000000000000000e+04,2.014357496807165082e-01,8.664213408506787949e-05,4.549896968477813459e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.795500000000000000e+04,2.014425138261307646e-01,8.664151221806336029e-05,4.549963006305238308e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.796000000000000000e+04,2.014449630717752571e-01,8.664088987000127806e-05,4.549944345179391682e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.796500000000000000e+04,2.014418923440539078e-01,8.664026710878857589e-05,4.549869118280500200e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.797000000000000000e+04,2.014411399550830317e-01,8.663964434639401203e-05,4.549846516139479323e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.797500000000000000e+04,2.014440282893520118e-01,8.663902466446473370e-05,4.549859261889833452e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.798000000000000000e+04,2.014446212595070729e-01,8.663843573942291653e-05,4.549838511347226015e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.798500000000000000e+04,2.014437202295649709e-01,8.663817434854664682e-05,4.549810070735130262e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.799000000000000000e+04,2.014454656324065618e-01,8.664200472181388384e-05,4.549809796148209136e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.799500000000000000e+04,2.014464735116142657e-01,8.670510228258522414e-05,4.549797183142567040e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.800000000000000000e+04,2.014460270821315513e-01,8.755636819233057386e-05,4.549773312655541768e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.800500000000000000e+04,2.014474100576294224e-01,8.855345326644323604e-05,4.549768508490234552e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.801000000000000000e+04,2.014476240830686826e-01,8.753901050730790413e-05,4.549750590468582098e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.801500000000000000e+04,2.014483155701410066e-01,8.695618307525720991e-05,4.549738769758080630e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.802000000000000000e+04,2.014490935351239964e-01,8.675657290242945647e-05,4.549726865916618821e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.802500000000000000e+04,2.014492989749135377e-01,8.669605810317594153e-05,4.549710140414041392e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.803000000000000000e+04,2.014505487675892215e-01,8.667388856410562412e-05,4.549702913238968258e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.803500000000000000e+04,2.014498743076935938e-01,8.665929694454872789e-05,4.549678987297806694e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.804000000000000000e+04,2.014532886270776202e-01,8.664729345190734478e-05,4.549690598645349878e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.804500000000000000e+04,2.014468299786097982e-01,8.663900253965135909e-05,4.549625051695216100e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.805000000000000000e+04,2.014669779807677086e-01,8.663456808561167120e-05,4.549816397868356788e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.805500000000000000e+04,2.014086027188632111e-01,8.663279218032431540e-05,4.549769132494582095e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.806000000000000000e+04,2.015766720686513747e-01,8.663205503326519672e-05,4.554925668189284318e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.806500000000000000e+04,2.013746172420201042e-01,8.663128378761739286e-05,4.554389970404172541e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.807000000000000000e+04,2.013636005340044277e-01,8.663017029180149577e-05,4.551818871082872510e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.807500000000000000e+04,2.014037269673318864e-01,8.662888432993627651e-05,4.549617215536288410e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.808000000000000000e+04,2.014439056799112726e-01,8.662773373123723564e-05,4.549873832880359801e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.808500000000000000e+04,2.014706096669480473e-01,8.662689299343856073e-05,4.550368021198908245e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.809000000000000000e+04,2.014822843713115486e-01,8.662631332085363070e-05,4.550347214779828196e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.809500000000000000e+04,2.014813709313348356e-01,8.662580943273395177e-05,4.549986275894953155e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.810000000000000000e+04,2.014728350934675005e-01,8.662524774851869955e-05,4.549645125768284515e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.810500000000000000e+04,2.014620485459376054e-01,8.662463822710633960e-05,4.549485852849546657e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.811000000000000000e+04,2.014539716052408669e-01,8.662405216167522333e-05,4.549444599354088097e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.811500000000000000e+04,2.014514812738095184e-01,8.662350113532034824e-05,4.549430241131248247e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.812000000000000000e+04,2.014543566920987683e-01,8.662294646079668351e-05,4.549438739383291730e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.812500000000000000e+04,2.014598279133788250e-01,8.662237989301462731e-05,4.549476414226394285e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.813000000000000000e+04,2.014640784207552271e-01,8.662181936799789894e-05,4.549501415678725773e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.813500000000000000e+04,2.014651949043645696e-01,8.662126181870917875e-05,4.549512300587580022e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.814000000000000000e+04,2.014634048437889957e-01,8.662069989590397633e-05,4.549688216672407963e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.814500000000000000e+04,2.014619435699949723e-01,8.662013891923994280e-05,4.550911152248218955e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.815000000000000000e+04,2.014659058119095958e-01,8.661957801296303258e-05,4.552568034116928793e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.815500000000000000e+04,2.014595462975710682e-01,8.661901593369264376e-05,4.549402937421339471e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.816000000000000000e+04,2.014560826883561029e-01,8.661845412240663366e-05,4.550076952812591642e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.816500000000000000e+04,2.014664380540421851e-01,8.661789145426335450e-05,4.549772093885174479e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.817000000000000000e+04,2.014768034795277885e-01,8.661732849442118644e-05,4.549519219263151713e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.817500000000000000e+04,2.014719529191089653e-01,8.661676489230887290e-05,4.549515418685605352e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.818000000000000000e+04,2.014601464688819121e-01,8.661620088801708962e-05,4.549288960762708071e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.818500000000000000e+04,2.014606676841173005e-01,8.661563633462760598e-05,4.549285478267773284e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.819000000000000000e+04,2.014721531513258002e-01,8.661507131729337600e-05,4.549389625360916842e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.819500000000000000e+04,2.014751010569202083e-01,8.661450577932614371e-05,4.549344423114358416e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.820000000000000000e+04,2.014672177599100000e-01,8.661393974682891667e-05,4.549243063136630162e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.820500000000000000e+04,2.014661886911918165e-01,8.661337322349399958e-05,4.549230368840902184e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.821000000000000000e+04,2.014730384970796206e-01,8.661280619923146821e-05,4.549281976794628652e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.821500000000000000e+04,2.014729361281890341e-01,8.661223867875303482e-05,4.549245086082206405e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.822000000000000000e+04,2.014698486723576487e-01,8.661167066458335903e-05,4.549201200444588449e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.822500000000000000e+04,2.014728463504510403e-01,8.661110215773580394e-05,4.549216675372696594e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.823000000000000000e+04,2.014736329415963423e-01,8.661053315941799461e-05,4.549202706874186483e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.823500000000000000e+04,2.014729911938115681e-01,8.660996367052882950e-05,4.549179293595705781e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.824000000000000000e+04,2.014746409538060168e-01,8.660939369268295669e-05,4.549182581820771822e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.824500000000000000e+04,2.014739767348605881e-01,8.660882322789467474e-05,4.549182636834234682e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.825000000000000000e+04,2.014765616811265703e-01,8.660825228422556891e-05,4.549340956316189890e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.825500000000000000e+04,2.014754316653435129e-01,8.660768092338123046e-05,4.549908602906644500e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.826000000000000000e+04,2.014628862970692658e-01,8.660710980532011609e-05,4.549477536777476864e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.826500000000000000e+04,2.015149051383668399e-01,8.660654739833357444e-05,4.550475451035200297e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.827000000000000000e+04,2.014111267657325288e-01,8.660612165900179215e-05,4.550777520732983525e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.827500000000000000e+04,2.015469486874947591e-01,8.660808854665435141e-05,4.553069819981660996e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.828000000000000000e+04,2.014854713642036388e-01,8.665824624101612598e-05,4.549183458915627442e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.828500000000000000e+04,2.014384328850860328e-01,8.766411360327193750e-05,4.549496965334687715e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.829000000000000000e+04,2.014810636551893630e-01,8.880800222275248013e-05,4.549394010862442030e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.829500000000000000e+04,2.015063081218731733e-01,8.799028051509432378e-05,4.549565281925652734e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.830000000000000000e+04,2.014760384917656244e-01,8.729900024761668429e-05,4.549015261922754213e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.830500000000000000e+04,2.014666579933094559e-01,8.691117438113851181e-05,4.549002603481668515e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.831000000000000000e+04,2.014901458093989461e-01,8.673493200094541361e-05,4.549186121464084977e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.831500000000000000e+04,2.014865443990935534e-01,8.666945413172498882e-05,4.549023153111676136e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.832000000000000000e+04,2.014743491010359822e-01,8.664061449450154476e-05,4.548935852634624732e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.832500000000000000e+04,2.014871136651167072e-01,8.662831645988500120e-05,4.549046474737596189e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.833000000000000000e+04,2.014854080294583016e-01,8.662402710987158778e-05,4.548989182118814956e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.833500000000000000e+04,2.014803225448577040e-01,8.661831812882568105e-05,4.548962903709449974e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.834000000000000000e+04,2.014892829087652493e-01,8.661061990314758484e-05,4.549119688927084231e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.834500000000000000e+04,2.014816217612801497e-01,8.660410765993738821e-05,4.549349883510888965e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.835000000000000000e+04,2.014910251634755567e-01,8.660010104165636940e-05,4.550416120721198715e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.835500000000000000e+04,2.014742883117555394e-01,8.659821904013936572e-05,4.550512893960640694e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.836000000000000000e+04,2.015142502322759266e-01,8.659745324751196200e-05,4.549395062463430935e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.836500000000000000e+04,2.014492579132801386e-01,8.659698945863051689e-05,4.549459389079720428e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.837000000000000000e+04,2.015274122318133354e-01,8.659650943683488901e-05,4.549901592129586324e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.837500000000000000e+04,2.014531608713086008e-01,8.659599063132324918e-05,4.549359450491006151e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.838000000000000000e+04,2.015196653624565237e-01,8.659546555689168299e-05,4.549680383290260273e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.838500000000000000e+04,2.014724007791123261e-01,8.659494643168248696e-05,4.548817203911192865e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.839000000000000000e+04,2.014924534005425039e-01,8.659443565996566793e-05,4.548912933591377282e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.839500000000000000e+04,2.015003874065444678e-01,8.659393255461129394e-05,4.548913355685595041e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.840000000000000000e+04,2.014758676849376928e-01,8.659343515206020759e-05,4.548748251800288763e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.840500000000000000e+04,2.015124019665470168e-01,8.659294113325735891e-05,4.549131784481097365e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.841000000000000000e+04,2.014629457008978164e-01,8.659244875001852247e-05,4.548831602467558080e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.841500000000000000e+04,2.015386195555112225e-01,8.659195677837780978e-05,4.549965168779183879e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.842000000000000000e+04,2.014326293488643005e-01,8.659146432901856504e-05,4.549709104439276217e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.842500000000000000e+04,2.015408991593637678e-01,8.659097096711935212e-05,4.550588125419974912e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.843000000000000000e+04,2.014943176909892719e-01,8.659047678989910261e-05,4.548766287953864189e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.843500000000000000e+04,2.014675008583930171e-01,8.658998216354466080e-05,4.548741955927939912e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.844000000000000000e+04,2.015178662864696990e-01,8.658948730171603543e-05,4.549230737325561744e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.844500000000000000e+04,2.014943511300239520e-01,8.658899214309343504e-05,4.548670717285206049e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.845000000000000000e+04,2.014850252139275266e-01,8.658849655394031835e-05,4.548654854247998467e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.845500000000000000e+04,2.015109562626363482e-01,8.658800047136400114e-05,4.548957904270459467e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.846000000000000000e+04,2.014879095565529910e-01,8.658750386678770597e-05,4.548758126399235447e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.846500000000000000e+04,2.015018322654169580e-01,8.658700674119682353e-05,4.549151103494075807e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.847000000000000000e+04,2.015033500468454974e-01,8.658650913615925854e-05,4.549884429914278572e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.847500000000000000e+04,2.014783798666572034e-01,8.658601105540023480e-05,4.550209141324879037e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.848000000000000000e+04,2.015422272802510906e-01,8.658551247001813433e-05,4.549808041492446544e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.848500000000000000e+04,2.014514339176171620e-01,8.658501338417421995e-05,4.549295498535243327e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.849000000000000000e+04,2.015259057603430437e-01,8.658451380585152645e-05,4.549379426388543818e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.849500000000000000e+04,2.015062755131332983e-01,8.658401373171949319e-05,4.548706185023562785e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.850000000000000000e+04,2.014848195383403262e-01,8.658351316181587751e-05,4.548582993958252309e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.850500000000000000e+04,2.015176220043493893e-01,8.658301209932903338e-05,4.548870888760130592e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.851000000000000000e+04,2.014901230625467110e-01,8.658251054410122296e-05,4.548589214001786361e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.851500000000000000e+04,2.015174159535860765e-01,8.658200849658096712e-05,4.548833312853851397e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.852000000000000000e+04,2.014853821019401692e-01,8.658150595847395983e-05,4.548515618498938525e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.852500000000000000e+04,2.015297455004667893e-01,8.658100293028732309e-05,4.549000419975861255e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.853000000000000000e+04,2.014687878231086193e-01,8.658049941320247137e-05,4.548667748389043607e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.853500000000000000e+04,2.015555718012217723e-01,8.657999540804022702e-05,4.550017324233092473e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.854000000000000000e+04,2.014516800193774659e-01,8.657949091593148067e-05,4.549566197563099240e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.854500000000000000e+04,2.015349540996461131e-01,8.657898593775507304e-05,4.549932076951731250e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.855000000000000000e+04,2.015172582165267456e-01,8.657848047456975467e-05,4.548857706667473028e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.855500000000000000e+04,2.014826735348493325e-01,8.657797452736229861e-05,4.548518307994884355e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.856000000000000000e+04,2.015238394665992971e-01,8.657746809714575627e-05,4.548827654113246394e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.856500000000000000e+04,2.015077251360014865e-01,8.657696118496234407e-05,4.548510821266387545e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.857000000000000000e+04,2.015012045441164912e-01,8.657645379189677921e-05,4.548496178959149437e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.857500000000000000e+04,2.015182756782292750e-01,8.657594591944726644e-05,4.548650236290627258e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.858000000000000000e+04,2.015038094589553519e-01,8.657543757232146581e-05,4.548441897468602437e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.858500000000000000e+04,2.015126798847227119e-01,8.657492878645699306e-05,4.548488857433082813e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.859000000000000000e+04,2.015125192577377766e-01,8.657441995632495218e-05,4.548457326300990025e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.859500000000000000e+04,2.015046662734467919e-01,8.657391632816267986e-05,4.548468224595738230e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.860000000000000000e+04,2.015289666572666616e-01,8.657349994542616232e-05,4.549004670681230001e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.860500000000000000e+04,2.014721921115947278e-01,8.657466602402156641e-05,4.549793551436965644e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.861000000000000000e+04,2.015904299239564545e-01,8.660834287413486795e-05,4.553136417837319485e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.861500000000000000e+04,2.014592291062611840e-01,8.716604656478940357e-05,4.549784259899646911e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.862000000000000000e+04,2.014867783356701081e-01,8.821765504243007342e-05,4.549020758926813294e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.862500000000000000e+04,2.015420994285462841e-01,8.659302697702898454e-05,4.549298292043179692e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.863000000000000000e+04,2.015300083926951646e-01,8.684948503889646594e-05,4.548810121138445657e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.863500000000000000e+04,2.015028908245433681e-01,8.693224255762372645e-05,4.548290029627585296e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.864000000000000000e+04,2.015092200305497461e-01,8.682724247534237690e-05,4.548437385921028108e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.864500000000000000e+04,2.015217324948664623e-01,8.666990243587085628e-05,4.548395000401031962e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.865000000000000000e+04,2.015182672510270334e-01,8.659720600232161699e-05,4.548333866429614359e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.865500000000000000e+04,2.015157975346859587e-01,8.658700283752245627e-05,4.548273991194956328e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.866000000000000000e+04,2.015176375379013063e-01,8.658030542042053647e-05,4.548259366105326311e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.866500000000000000e+04,2.015179254201225623e-01,8.657439164277504261e-05,4.548245732140661596e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.867000000000000000e+04,2.015196345493680541e-01,8.657339808394757337e-05,4.548247913309694419e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.867500000000000000e+04,2.015187167981261906e-01,8.657203893869929443e-05,4.548208499042664704e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.868000000000000000e+04,2.015205423430597442e-01,8.656885635828644957e-05,4.548212428933235654e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.868500000000000000e+04,2.015190991741794557e-01,8.656642949984943395e-05,4.548185314898071431e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.869000000000000000e+04,2.015226005183438363e-01,8.656571782652162103e-05,4.548203555466681560e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.869500000000000000e+04,2.015189563552488294e-01,8.656531604377980574e-05,4.548156656000231380e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.870000000000000000e+04,2.015254335633871741e-01,8.656454730204022902e-05,4.548207019425404827e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.870500000000000000e+04,2.015154946919554824e-01,8.656392229407778422e-05,4.548127999010004394e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.871000000000000000e+04,2.015383459542632594e-01,8.656351643578136430e-05,4.548415271473317447e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.871500000000000000e+04,2.014839373922037991e-01,8.656297692516783907e-05,4.548549397747670992e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.872000000000000000e+04,2.016169000339818052e-01,8.656242747274814646e-05,4.552747440845373987e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.872500000000000000e+04,2.014383099283092171e-01,8.656197614614172839e-05,4.552839065757224358e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.873000000000000000e+04,2.014729391421171134e-01,8.656149294989310403e-05,4.548387155729473569e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.873500000000000000e+04,2.015419858971664036e-01,8.656101801256699691e-05,4.549449430671598325e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.874000000000000000e+04,2.015723389854270353e-01,8.656055363414645988e-05,4.549600936655560728e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.874500000000000000e+04,2.015473217866756706e-01,8.656007831154583106e-05,4.548187951209908667e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.875000000000000000e+04,2.015131999797554752e-01,8.655961104637775814e-05,4.548109127276196034e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.875500000000000000e+04,2.015078968681319749e-01,8.655913822464526711e-05,4.548075621451037388e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.876000000000000000e+04,2.015217230422631789e-01,8.655866845424908644e-05,4.548055294246668330e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.876500000000000000e+04,2.015382027911190310e-01,8.655819636889237239e-05,4.548257302898271021e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.877000000000000000e+04,2.015356309392996037e-01,8.655772503055667434e-05,4.548095695247289473e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.877500000000000000e+04,2.015255437491915436e-01,8.655725288738322603e-05,4.547978677359851740e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.878000000000000000e+04,2.015233110425140861e-01,8.655678026779726206e-05,4.547969968101469988e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.878500000000000000e+04,2.015313896530839533e-01,8.655630743516070584e-05,4.548032614115996041e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.879000000000000000e+04,2.015330391347308070e-01,8.655583402689518183e-05,4.548022947533979319e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.879500000000000000e+04,2.015321993739520867e-01,8.655536012425085507e-05,4.548000415334432930e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.880000000000000000e+04,2.015226810989019235e-01,8.655488579604610319e-05,4.548038387256421499e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.880500000000000000e+04,2.015507911479559877e-01,8.655441102112015938e-05,4.549209105356743534e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.881000000000000000e+04,2.014954837169600221e-01,8.655393578638902088e-05,4.552317623991227347e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.881500000000000000e+04,2.015448187313440553e-01,8.655346010256925369e-05,4.548435945014656567e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.882000000000000000e+04,2.015504642498652521e-01,8.655298403130883727e-05,4.549433808032843840e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.882500000000000000e+04,2.015271942876152578e-01,8.655250791052127956e-05,4.548538649872069326e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.883000000000000000e+04,2.015295999540216987e-01,8.655203401694521977e-05,4.548012270079144852e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.883500000000000000e+04,2.015342798293642268e-01,8.655158080638213373e-05,4.547999294910924726e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.884000000000000000e+04,2.015319878865708403e-01,8.655132719776530647e-05,4.548063722758669621e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.884500000000000000e+04,2.015397924680406294e-01,8.655332996787575939e-05,4.548011729097087524e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.885000000000000000e+04,2.015364185411774589e-01,8.658523996743365851e-05,4.547870285645903171e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.885500000000000000e+04,2.015328969425848327e-01,8.703777469225100938e-05,4.547868254400741408e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.886000000000000000e+04,2.015388263903665766e-01,8.907799645291783323e-05,4.547898255230000417e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.886500000000000000e+04,2.015354410695511522e-01,8.711650131624511890e-05,4.547834017594990408e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.887000000000000000e+04,2.015418256561485877e-01,8.663414646923443016e-05,4.547883402990683535e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.887500000000000000e+04,2.015308824067166271e-01,8.656259060675176658e-05,4.547779024641210245e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.888000000000000000e+04,2.015519129330229087e-01,8.655420988842071526e-05,4.547993158893806598e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.888500000000000000e+04,2.015112196944459366e-01,8.655461710995687003e-05,4.547848777455887380e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.889000000000000000e+04,2.016020343564503547e-01,8.655652929087657890e-05,4.549707684991296380e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.889500000000000000e+04,2.014456834682673558e-01,8.655794438242635019e-05,4.550732581446911276e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.890000000000000000e+04,2.015517576601525973e-01,8.655809121841097852e-05,4.548678752152084874e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.890500000000000000e+04,2.015941328981893377e-01,8.655692164166178143e-05,4.549486447767306461e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.891000000000000000e+04,2.015464752994035880e-01,8.655466311601747124e-05,4.547761666983292372e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.891500000000000000e+04,2.015116992257731665e-01,8.655172225075584403e-05,4.547882531621679023e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.892000000000000000e+04,2.015311766245150016e-01,8.654865588280470428e-05,4.547762793190241793e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.892500000000000000e+04,2.015578854308728018e-01,8.654602549187855411e-05,4.548069911973435316e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.893000000000000000e+04,2.015510365865154085e-01,8.654420460137152030e-05,4.547801227194748336e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.893500000000000000e+04,2.015346321832920118e-01,8.654322914376193622e-05,4.547660510857482645e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.894000000000000000e+04,2.015403493476826402e-01,8.654280396043182333e-05,4.547706239778549655e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.894500000000000000e+04,2.015502464798913096e-01,8.654251053024461136e-05,4.547781038166783191e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.895000000000000000e+04,2.015446077723490048e-01,8.654208856227392792e-05,4.547682993342545203e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.895500000000000000e+04,2.015423386206401657e-01,8.654155293586615811e-05,4.547655214814358198e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.896000000000000000e+04,2.015481122603330622e-01,8.654104645606833213e-05,4.547703419726635771e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.896500000000000000e+04,2.015459230515443123e-01,8.654062005669479931e-05,4.547655897512228873e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.897000000000000000e+04,2.015459344782705997e-01,8.654020777196622550e-05,4.547646073489947983e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.897500000000000000e+04,2.015485060178416332e-01,8.653976764536003101e-05,4.547657750322452370e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.898000000000000000e+04,2.015462831839690272e-01,8.653932825859102381e-05,4.547623982220823109e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.898500000000000000e+04,2.015496258139828911e-01,8.653890302147403417e-05,4.547649718286021553e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.899000000000000000e+04,2.015469097137983501e-01,8.653847354710810576e-05,4.547646134306712476e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.899500000000000000e+04,2.015511335565721984e-01,8.653804126564533722e-05,4.547906244292289194e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.900000000000000000e+04,2.015458362564589434e-01,8.653761241392344855e-05,4.549331901557124411e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.900500000000000000e+04,2.015674192633877260e-01,8.653718155415556802e-05,4.552304144486072593e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.901000000000000000e+04,2.014918317166526918e-01,8.653675050941644074e-05,4.548103396109840196e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.901500000000000000e+04,2.016100646697131515e-01,8.653631943787701481e-05,4.550431995126377749e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.902000000000000000e+04,2.015380430153172475e-01,8.653588751884053534e-05,4.548599127640928818e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.902500000000000000e+04,2.015428261721999847e-01,8.653545549044184312e-05,4.547603219336665364e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.903000000000000000e+04,2.015773117918285839e-01,8.653502280110152611e-05,4.548123018991300122e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.903500000000000000e+04,2.015344290925285553e-01,8.653458978685918434e-05,4.547633185028371241e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.904000000000000000e+04,2.015474358344282180e-01,8.653415624901491523e-05,4.547567039929952004e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.904500000000000000e+04,2.015633632038552059e-01,8.653372228282016224e-05,4.547664035903034325e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.905000000000000000e+04,2.015427526257893287e-01,8.653328786278867977e-05,4.547512228925437066e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.905500000000000000e+04,2.015669586681750336e-01,8.653285297063381253e-05,4.547700613781738223e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.906000000000000000e+04,2.015448161885366185e-01,8.653241763401366637e-05,4.547433085354905791e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.906500000000000000e+04,2.015646813746958810e-01,8.653198184163027188e-05,4.547628793852052194e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.907000000000000000e+04,2.015406808352858403e-01,8.653154559069561674e-05,4.547413144555346250e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.907500000000000000e+04,2.015797207931019353e-01,8.653110888519895507e-05,4.547865710705680507e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.908000000000000000e+04,2.015145321085912433e-01,8.653067172658509469e-05,4.547674262924737243e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.908500000000000000e+04,2.016282628188087178e-01,8.653023411556638354e-05,4.549916555001390535e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.909000000000000000e+04,2.014889643917860407e-01,8.652979605343963582e-05,4.549136052818692085e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.909500000000000000e+04,2.015544375911630381e-01,8.652935754524426390e-05,4.547652950802578498e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.910000000000000000e+04,2.015983930236640298e-01,8.652891861779508117e-05,4.548479657062610830e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.910500000000000000e+04,2.015500002192094631e-01,8.652847946518235557e-05,4.547459973601641805e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.911000000000000000e+04,2.015391312699127968e-01,8.652804179832971265e-05,4.547357303227407620e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.911500000000000000e+04,2.015713186319460504e-01,8.652762366736961315e-05,4.547719001335352273e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.912000000000000000e+04,2.015643718297641940e-01,8.652745038390147225e-05,4.547440209849810955e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.912500000000000000e+04,2.015515102063757946e-01,8.653082560740636090e-05,4.547336286607184513e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.913000000000000000e+04,2.015649528481741892e-01,8.659360519984357065e-05,4.547480588828273153e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.913500000000000000e+04,2.015604001723025618e-01,8.760991873729383748e-05,4.547368318243949731e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.914000000000000000e+04,2.015602758972734609e-01,8.842268141267098684e-05,4.547349605215646163e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.914500000000000000e+04,2.015640044925025576e-01,8.778679987091401299e-05,4.547378803474749656e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.915000000000000000e+04,2.015587952719656850e-01,8.720692862149586634e-05,4.547325694043870942e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.915500000000000000e+04,2.015682898874075479e-01,8.690716463823295115e-05,4.547407330141841546e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.916000000000000000e+04,2.015540468567473542e-01,8.675542416822333710e-05,4.547290443137123298e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.916500000000000000e+04,2.015797559796088934e-01,8.666983351685161527e-05,4.547596114161429220e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.917000000000000000e+04,2.015326764192636178e-01,8.661129612466970853e-05,4.547536977800264286e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.917500000000000000e+04,2.016249223545246994e-01,8.657006926079140370e-05,4.549802626617709253e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.918000000000000000e+04,2.014877328669634204e-01,8.654508395898916724e-05,4.550966779688756414e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.918500000000000000e+04,2.015749640681971655e-01,8.653271266888501023e-05,4.548234796006318109e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.919000000000000000e+04,2.016126717139609670e-01,8.652750131578515567e-05,4.548900422311785729e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.919500000000000000e+04,2.015602886981133490e-01,8.652525905598921422e-05,4.547334444814519951e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.920000000000000000e+04,2.015387232333527290e-01,8.652392833354845920e-05,4.547442881574525792e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.920500000000000000e+04,2.015702767212625424e-01,8.652283352727581551e-05,4.547437596702354288e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.921000000000000000e+04,2.015852576381360617e-01,8.652184952011046052e-05,4.547568844057991999e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.921500000000000000e+04,2.015630299355793964e-01,8.652098252405146257e-05,4.547200377690901389e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.922000000000000000e+04,2.015576239303767114e-01,8.652023509096173101e-05,4.547178203955526974e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.922500000000000000e+04,2.015759762977734626e-01,8.651959604176710642e-05,4.547360118254130629e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.923000000000000000e+04,2.015705542978037668e-01,8.651904860394696057e-05,4.547228126383260033e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.923500000000000000e+04,2.015648337226919329e-01,8.651857494403888483e-05,4.547252214771620843e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.924000000000000000e+04,2.015687491235072792e-01,8.651815408853926500e-05,4.547581595386992939e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.924500000000000000e+04,2.015781765475467280e-01,8.651776251747664889e-05,4.548001210087934221e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.925000000000000000e+04,2.015626183542571226e-01,8.651737897126798036e-05,4.547321012471894613e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.925500000000000000e+04,2.015814988511822059e-01,8.651699114778372949e-05,4.547700384973857920e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.926000000000000000e+04,2.015539806239427800e-01,8.651659804227279085e-05,4.547252572551684015e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.926500000000000000e+04,2.015895225149862413e-01,8.651620498883301968e-05,4.547568216607411357e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.927000000000000000e+04,2.015530935506823773e-01,8.651581541398887458e-05,4.547198120345783811e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.927500000000000000e+04,2.015973549834660927e-01,8.651542763206392257e-05,4.547640834258600499e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.928000000000000000e+04,2.015398426677466326e-01,8.651503881121835274e-05,4.547270628404199186e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.928500000000000000e+04,2.016151370363638007e-01,8.651464897168359446e-05,4.548275241720682593e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.929000000000000000e+04,2.015272958024863226e-01,8.651425933206099875e-05,4.547716286773935369e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.929500000000000000e+04,2.016077494504283363e-01,8.651386959774655697e-05,4.548292813893470093e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.930000000000000000e+04,2.015678185403587119e-01,8.651347915199430279e-05,4.547231448128135722e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.930500000000000000e+04,2.015566373976930559e-01,8.651308828881076809e-05,4.547197125506045336e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.931000000000000000e+04,2.016061672462627352e-01,8.651269707115344528e-05,4.547963018432729654e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.931500000000000000e+04,2.015419911944928699e-01,8.651230533447820193e-05,4.547716347328205301e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.932000000000000000e+04,2.016029498892265570e-01,8.651191319908552255e-05,4.548569154804047105e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.932500000000000000e+04,2.015634229167991565e-01,8.651152062230167044e-05,4.547632165006496117e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.933000000000000000e+04,2.015782919951173702e-01,8.651112759250558393e-05,4.547127781187518519e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.933500000000000000e+04,2.015835972562748102e-01,8.651073412648979286e-05,4.547196779718642176e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.934000000000000000e+04,2.015667347476632620e-01,8.651034021277313833e-05,4.547161820575058183e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.934500000000000000e+04,2.015938919532071216e-01,8.650994586144551744e-05,4.547352919665818816e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.935000000000000000e+04,2.015569413726997772e-01,8.650955106549971802e-05,4.546995274485715046e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.935500000000000000e+04,2.016091500763887434e-01,8.650915582883034335e-05,4.547615638793127955e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.936000000000000000e+04,2.015368486586745500e-01,8.650876015177588133e-05,4.547249543973401215e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.936500000000000000e+04,2.016326128328630729e-01,8.650836403364013866e-05,4.548601403348089510e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.937000000000000000e+04,2.015349873023603577e-01,8.650796747616949398e-05,4.547490565221483502e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.937500000000000000e+04,2.015946190302187746e-01,8.650757047952168516e-05,4.547419971239685058e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.938000000000000000e+04,2.015942203907279406e-01,8.650717304410339642e-05,4.547238129439940533e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.938500000000000000e+04,2.015589542282516800e-01,8.650677517071882119e-05,4.547327938038946962e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.939000000000000000e+04,2.015951357918551456e-01,8.650637685993716559e-05,4.548140595488874135e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.939500000000000000e+04,2.015888770634521043e-01,8.650597811239081765e-05,4.548056211610659633e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.940000000000000000e+04,2.015514598761732612e-01,8.650557892866614102e-05,4.547233573383307765e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.940500000000000000e+04,2.016215491522785064e-01,8.650517930939986052e-05,4.547967604568955210e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.941000000000000000e+04,2.015580488808646764e-01,8.650477925522685784e-05,4.547014493495779011e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.941500000000000000e+04,2.015860298880320645e-01,8.650437876689105830e-05,4.547015920592363362e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.942000000000000000e+04,2.015947565663795127e-01,8.650397784589992304e-05,4.547079701909279709e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.942500000000000000e+04,2.015701589745786115e-01,8.650357650165875685e-05,4.546869782073264914e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.943000000000000000e+04,2.015978128721979401e-01,8.650317483841765080e-05,4.547110415792844531e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.943500000000000000e+04,2.015705080905980939e-01,8.650277430436889255e-05,4.546867494117721575e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.944000000000000000e+04,2.016076971943690233e-01,8.650239855591263091e-05,4.547410199643589306e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.944500000000000000e+04,2.015443348395197787e-01,8.650249747049904567e-05,4.547629734133687299e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.945000000000000000e+04,2.016542563148570610e-01,8.651294922523243417e-05,4.550688206449693927e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.945500000000000000e+04,2.015385983541201076e-01,8.677277233703144894e-05,4.548893855292283754e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.946000000000000000e+04,2.015654397995498281e-01,8.993025388991911305e-05,4.546806893386545756e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.946500000000000000e+04,2.016213355937564455e-01,8.707322260447184089e-05,4.548271702197498496e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.947000000000000000e+04,2.015963636788208058e-01,8.677609317236169599e-05,4.546855430440985410e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.947500000000000000e+04,2.015649151694624275e-01,8.670995135938098966e-05,4.546954547584311306e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.948000000000000000e+04,2.015893536741133474e-01,8.682570430529456943e-05,4.546940973734977815e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.948500000000000000e+04,2.016035483633015213e-01,8.676596917209048203e-05,4.547043073122331719e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.949000000000000000e+04,2.015808695821207086e-01,8.659903016371924857e-05,4.546780716179083534e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.949500000000000000e+04,2.015857706854981002e-01,8.653851550340124115e-05,4.546796580619739871e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.950000000000000000e+04,2.015973419408466361e-01,8.652252632751056933e-05,4.546905699237166715e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.950500000000000000e+04,2.015860361678367130e-01,8.650266166836631683e-05,4.546760918888196278e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.951000000000000000e+04,2.015898945048213153e-01,8.650150880992282820e-05,4.546792830472874193e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.951500000000000000e+04,2.015952992719464154e-01,8.650583375881749275e-05,4.546824657879994062e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.952000000000000000e+04,2.015840447731984120e-01,8.650288324923662746e-05,4.546731519561970306e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.952500000000000000e+04,2.016044261901017154e-01,8.649948546502705092e-05,4.546986225618463839e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.953000000000000000e+04,2.015658811762733038e-01,8.649836852881020847e-05,4.547158315354311820e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.953500000000000000e+04,2.016428377201890387e-01,8.649747481050209543e-05,4.549326428545635956e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.954000000000000000e+04,2.015392610833916243e-01,8.649637869597656150e-05,4.548795379993247163e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.954500000000000000e+04,2.016139965664374423e-01,8.649561572740755485e-05,4.547737300803759335e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.955000000000000000e+04,2.016072551516424616e-01,8.649519122707182025e-05,4.547537557898688010e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.955500000000000000e+04,2.015786547332677203e-01,8.649483168949155683e-05,4.546936903603432650e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.956000000000000000e+04,2.015925876533173344e-01,8.649444142876713121e-05,4.546873472180549863e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.956500000000000000e+04,2.015935580192433629e-01,8.649405728125829796e-05,4.546898780595423758e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.957000000000000000e+04,2.016057669108540507e-01,8.649369856363220584e-05,4.546860125167319984e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.957500000000000000e+04,2.015837641896690013e-01,8.649335278749100645e-05,4.546688683710787974e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.958000000000000000e+04,2.016054495165669758e-01,8.649300816178502290e-05,4.546831790465592055e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.958500000000000000e+04,2.015839500488116887e-01,8.649266157972380908e-05,4.546675552361614803e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.959000000000000000e+04,2.016219159284692863e-01,8.649231392725289743e-05,4.547203550912701188e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.959500000000000000e+04,2.015407760601269360e-01,8.649196638031089333e-05,4.547345823050444476e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.960000000000000000e+04,2.016850630503382591e-01,8.649161929339096500e-05,4.551010879174871657e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.960500000000000000e+04,2.015628358814772203e-01,8.649127250394834368e-05,4.548132673661282985e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.961000000000000000e+04,2.015548720841208175e-01,8.649092574581032536e-05,4.546821991721618174e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.961500000000000000e+04,2.016144318542331670e-01,8.649057881960847487e-05,4.547527941116758844e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.962000000000000000e+04,2.016247249698439603e-01,8.649023156453931990e-05,4.547203875208214049e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.962500000000000000e+04,2.015934288300279542e-01,8.648988386764685631e-05,4.546618271480806902e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.963000000000000000e+04,2.015846909745999394e-01,8.648953569055112679e-05,4.546687601532163375e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.963500000000000000e+04,2.016017760697793038e-01,8.648918706444037234e-05,4.546684223792880983e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.964000000000000000e+04,2.016080844922936155e-01,8.648883803151870752e-05,4.546757175466211126e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.964500000000000000e+04,2.015980201775083303e-01,8.648848859648671796e-05,4.546593010086524638e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.965000000000000000e+04,2.015952930761417405e-01,8.648813873709950242e-05,4.546555580123431365e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.965500000000000000e+04,2.016050777081691836e-01,8.648778844496078243e-05,4.546651114950402898e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.966000000000000000e+04,2.016023831334083360e-01,8.648743772963911650e-05,4.546586457747177541e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.966500000000000000e+04,2.015974122844942928e-01,8.648708659376601240e-05,4.546543961713374088e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.967000000000000000e+04,2.016066483105195539e-01,8.648673503209324041e-05,4.546626955314526279e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.967500000000000000e+04,2.015985691982709327e-01,8.648638304573396448e-05,4.546539656096139272e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.968000000000000000e+04,2.016067529888828924e-01,8.648603063681242124e-05,4.546641977955947589e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.968500000000000000e+04,2.015966251288008604e-01,8.648567780407010949e-05,4.546674618063742987e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.969000000000000000e+04,2.016177311181017173e-01,8.648532454838786217e-05,4.547433411111536663e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.969500000000000000e+04,2.015706227429976405e-01,8.648497087028242359e-05,4.548786740846258230e-04,3.611111111111110772e-02,2.777777777777777884e-03
1.970000000000000000e+04,2.016655110535376105e-01,8.648461676983725021e-05,4.549663035612960620e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.970500000000000000e+04,2.015534342943017532e-01,8.648426224773594505e-05,4.547531166373164108e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.971000000000000000e+04,2.015996289712888301e-01,8.648390730421959402e-05,4.546953720402790327e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.971500000000000000e+04,2.016396360147320876e-01,8.648355193984259034e-05,4.547384407581000977e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.972000000000000000e+04,2.015924907879592665e-01,8.648319615497115042e-05,4.546575558943579645e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.972500000000000000e+04,2.015921407445568359e-01,8.648283995008797459e-05,4.546484122622315022e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.973000000000000000e+04,2.016210907562678012e-01,8.648248332561400437e-05,4.546801178694907558e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.973500000000000000e+04,2.016026866147280217e-01,8.648212628200478084e-05,4.546478735922721156e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.974000000000000000e+04,2.016033898625480270e-01,8.648176881971943652e-05,4.546473548396798552e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.974500000000000000e+04,2.016122310877387913e-01,8.648141093921387842e-05,4.546539028815552315e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.975000000000000000e+04,2.016015589085369819e-01,8.648105264095219929e-05,4.546437580731289732e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.975500000000000000e+04,2.016150792185583962e-01,8.648069392540305906e-05,4.546548605137576632e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.976000000000000000e+04,2.015993119380081466e-01,8.648033479303884462e-05,4.546390373514547288e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.976500000000000000e+04,2.016203409692244042e-01,8.647997524433775690e-05,4.546598995392670201e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.977000000000000000e+04,2.015904919558507424e-01,8.647961527977990771e-05,4.546382830210684341e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.977500000000000000e+04,2.016428271996681121e-01,8.647925489985127713e-05,4.547105447222112278e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.978000000000000000e+04,2.015470472513801459e-01,8.647889410504776568e-05,4.547268177647767625e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.978500000000000000e+04,2.016922090023989811e-01,8.647853289589259578e-05,4.550533126686492403e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.979000000000000000e+04,2.015918235792107660e-01,8.647817127312256412e-05,4.547242553742359642e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.979500000000000000e+04,2.015655875817568832e-01,8.647780923958906820e-05,4.546810892145229416e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.980000000000000000e+04,2.016267034446145301e-01,8.647744682274948738e-05,4.547007498000291332e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.980500000000000000e+04,2.016370242463729201e-01,8.647708439004953311e-05,4.546893687636502954e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.981000000000000000e+04,2.015995649135916279e-01,8.647672778069123852e-05,4.546420635831054167e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.981500000000000000e+04,2.015982018497050055e-01,8.647648517637432667e-05,4.546362617407283366e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.982000000000000000e+04,2.016223869527702661e-01,8.647867542779612542e-05,4.546574444535410493e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.982500000000000000e+04,2.016165078920734433e-01,8.654007874594431672e-05,4.546405951995912439e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.983000000000000000e+04,2.016044754108621273e-01,8.796086099118953603e-05,4.546313556764523659e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.983500000000000000e+04,2.016155873412536492e-01,8.799483252260650173e-05,4.546420034052034214e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.984000000000000000e+04,2.016159307701934356e-01,8.743540557257722338e-05,4.546423758201859544e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.984500000000000000e+04,2.016103720704433278e-01,8.683933288545485102e-05,4.546486132923246277e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.985000000000000000e+04,2.016151263056105147e-01,8.659021836986163139e-05,4.547045856903848653e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.985500000000000000e+04,2.016194612605435310e-01,8.656757693408118363e-05,4.548489246345837353e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.986000000000000000e+04,2.015935706364073432e-01,8.660239666562349285e-05,4.547641337170747647e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.986500000000000000e+04,2.016476060720449326e-01,8.657294900331256274e-05,4.547205067679244280e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.987000000000000000e+04,2.015971820008056192e-01,8.650747892311612104e-05,4.546594593068907508e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.987500000000000000e+04,2.016111839275004092e-01,8.648327729763252030e-05,4.546406235266789355e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.988000000000000000e+04,2.016265490764702351e-01,8.648488780423757702e-05,4.546567397941486894e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.988500000000000000e+04,2.016083903989272508e-01,8.648247812048281068e-05,4.546289394914755535e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.989000000000000000e+04,2.016287444819429009e-01,8.647764383406764891e-05,4.546535709969742162e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.989500000000000000e+04,2.015944877869995377e-01,8.647468663703706312e-05,4.546255033851913916e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.990000000000000000e+04,2.016539024873046371e-01,8.647297341347515869e-05,4.547056459624523287e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.990500000000000000e+04,2.015633508958415976e-01,8.647167888378832991e-05,4.546846972540314344e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.991000000000000000e+04,2.016809295256088430e-01,8.647089467274962594e-05,4.548792560731327434e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.991500000000000000e+04,2.015878468772143717e-01,8.647057241689755001e-05,4.546756489819690555e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.992000000000000000e+04,2.016025312479083897e-01,8.647033285727317444e-05,4.546208846672272590e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.992500000000000000e+04,2.016470775970529983e-01,8.647000394778284616e-05,4.546925754429533006e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.993000000000000000e+04,2.016087798409909593e-01,8.646963873038049158e-05,4.546301236610144009e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.993500000000000000e+04,2.016120793591335003e-01,8.646928818869891288e-05,4.546237283726061807e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.994000000000000000e+04,2.016315533203628385e-01,8.646895666627089992e-05,4.546401156715185036e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.994500000000000000e+04,2.016121954510030068e-01,8.646863557299068026e-05,4.546196637767053322e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.995000000000000000e+04,2.016239397185053406e-01,8.646831847471103932e-05,4.546326583762572734e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.995500000000000000e+04,2.016187812554334491e-01,8.646800288206569292e-05,4.546259209013047624e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.996000000000000000e+04,2.016237401383100258e-01,8.646768861361203869e-05,4.546310968094343752e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.996500000000000000e+04,2.016159286347077861e-01,8.646737574098189115e-05,4.546298479149870979e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.997000000000000000e+04,2.016328736663864085e-01,8.646706375898299455e-05,4.546652930913951595e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.997500000000000000e+04,2.015983480109765635e-01,8.646675206820104542e-05,4.546967723257782940e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.998000000000000000e+04,2.016705272279082084e-01,8.646644029163000019e-05,4.548758334364613764e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.998500000000000000e+04,2.015532345960013294e-01,8.646612825329347859e-05,4.548198283543766524e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.999000000000000000e+04,2.016597238820606319e-01,8.646581588556068382e-05,4.547671215911806646e-04,3.888888888888888951e-02,2.777777777777777884e-03
1.999500000000000000e+04,2.016441479162058015e-01,8.646550316599466179e-05,4.546734357430866347e-04,3.888888888888888951e-02,2.777777777777777884e-03

